How to refine polynomial functions

Research on refinable functions in wavelet theory is mostly focused to localized functions. However it is known, that polynomial functions are refinable, too. In our paper we investigate on conversions between refinement masks and polynomials and their uniqueness.

==> figures/Refinement0Polynomial.csv <==
0.0 1.0
0.01 1.0
0.02 1.0
0.03 1.0
0.04 1.0
0.049999997 1.0
0.06 1.0
0.07 1.0
0.08 1.0
0.089999996 1.0
0.099999994 1.0
0.11 1.0
0.12 1.0
0.13 1.0
0.14 1.0
0.14999999 1.0
0.16 1.0
0.17 1.0
0.17999999 1.0
0.19 1.0
0.19999999 1.0
0.21 1.0
0.22 1.0
0.22999999 1.0
0.24 1.0
0.25 1.0
0.26 1.0
0.26999998 1.0
0.28 1.0
0.29 1.0
0.29999998 1.0
0.31 1.0
0.32 1.0
0.32999998 1.0
0.34 1.0
0.35 1.0
0.35999998 1.0
0.37 1.0
0.38 1.0
0.39 1.0
0.39999998 1.0
0.41 1.0
0.42 1.0
0.42999998 1.0
0.44 1.0
0.45 1.0
0.45999998 1.0
0.47 1.0
0.48 1.0
0.48999998 1.0
0.5 1.0
0.51 1.0
0.52 1.0
0.53 1.0
0.53999996 1.0
0.55 1.0
0.56 1.0
0.57 1.0
0.58 1.0
0.59 1.0
0.59999996 1.0
0.61 1.0
0.62 1.0
0.63 1.0
0.64 1.0
0.65 1.0
0.65999997 1.0
0.66999996 1.0
0.68 1.0
0.69 1.0
0.7 1.0
0.71 1.0
0.71999997 1.0
0.72999996 1.0
0.74 1.0
0.75 1.0
0.76 1.0
0.77 1.0
0.78 1.0
0.78999996 1.0
0.79999995 1.0
0.81 1.0
0.82 1.0
0.83 1.0
0.84 1.0
0.84999996 1.0
0.85999995 1.0
0.87 1.0
0.88 1.0
0.89 1.0
0.9 1.0
0.90999997 1.0
0.91999996 1.0
0.93 1.0
0.94 1.0
0.95 1.0
0.96 1.0
0.96999997 1.0
0.97999996 1.0
0.98999995 1.0
1.0 1.0
1.01 1.0
1.02 1.0
1.03 1.0
1.04 1.0
1.05 1.0
1.06 1.0
1.0699999 1.0
1.0799999 1.0
1.09 1.0
1.1 1.0
1.11 1.0
1.12 1.0
1.13 1.0
1.14 1.0
1.15 1.0
1.16 1.0
1.17 1.0
1.18 1.0
1.1899999 1.0
1.1999999 1.0
1.2099999 1.0
1.22 1.0
1.23 1.0
1.24 1.0
1.25 1.0
1.26 1.0
1.27 1.0
1.28 1.0
1.29 1.0
1.3 1.0
1.31 1.0
1.3199999 1.0
1.3299999 1.0
1.3399999 1.0
1.35 1.0
1.36 1.0
1.37 1.0
1.38 1.0
1.39 1.0
1.4 1.0
1.41 1.0
1.42 1.0
1.43 1.0
1.4399999 1.0
1.4499999 1.0
1.4599999 1.0
1.4699999 1.0
1.48 1.0
1.49 1.0
1.5 1.0
1.51 1.0
1.52 1.0
1.53 1.0
1.54 1.0
1.55 1.0
1.56 1.0
1.5699999 1.0
1.5799999 1.0
1.5899999 1.0
1.5999999 1.0
1.61 1.0
1.62 1.0
1.63 1.0
1.64 1.0
1.65 1.0
1.66 1.0
1.67 1.0
1.68 1.0
1.6899999 1.0
1.6999999 1.0
1.7099999 1.0
1.7199999 1.0
1.73 1.0
1.74 1.0
1.75 1.0
1.76 1.0
1.77 1.0
1.78 1.0
1.79 1.0
1.8 1.0
1.81 1.0
1.8199999 1.0
1.8299999 1.0
1.8399999 1.0
1.8499999 1.0
1.86 1.0
1.87 1.0
1.88 1.0
1.89 1.0
1.9 1.0
1.91 1.0
1.92 1.0
1.93 1.0
1.9399999 1.0
1.9499999 1.0
1.9599999 1.0
1.9699999 1.0
1.9799999 1.0
1.99 1.0
2.0 1.0
2.01 1.0
2.02 1.0
2.03 1.0
2.04 1.0
2.05 1.0
2.06 1.0
2.07 1.0
2.08 1.0
2.09 1.0
2.1 1.0
2.11 1.0
2.12 1.0
2.1299999 1.0
2.1399999 1.0
2.1499999 1.0
2.1599998 1.0
2.1699998 1.0
2.18 1.0
2.19 1.0
2.2 1.0
2.21 1.0
2.22 1.0
2.23 1.0
2.24 1.0
2.25 1.0
2.26 1.0
2.27 1.0
2.28 1.0
2.29 1.0
2.3 1.0
2.31 1.0
2.32 1.0
2.33 1.0
2.34 1.0
2.35 1.0
2.36 1.0
2.37 1.0
2.3799999 1.0
2.3899999 1.0
2.3999999 1.0
2.4099998 1.0
2.4199998 1.0
2.4299998 1.0
2.44 1.0
2.45 1.0
2.46 1.0
2.47 1.0
2.48 1.0
2.49 1.0
2.5 1.0
2.51 1.0
2.52 1.0
2.53 1.0
2.54 1.0
2.55 1.0
2.56 1.0
2.57 1.0
2.58 1.0
2.59 1.0
2.6 1.0
2.61 1.0
2.62 1.0
2.6299999 1.0
2.6399999 1.0
2.6499999 1.0
2.6599998 1.0
2.6699998 1.0
2.6799998 1.0
2.69 1.0
2.7 1.0
2.71 1.0
2.72 1.0
2.73 1.0
2.74 1.0
2.75 1.0
2.76 1.0
2.77 1.0
2.78 1.0
2.79 1.0
2.8 1.0
2.81 1.0
2.82 1.0
2.83 1.0
2.84 1.0
2.85 1.0
2.86 1.0
2.87 1.0
2.8799999 1.0
2.8899999 1.0
2.8999999 1.0
2.9099998 1.0
2.9199998 1.0
2.9299998 1.0
2.9399998 1.0
2.95 1.0
2.96 1.0
2.97 1.0
2.98 1.0
2.99 1.0
3.0 1.0


==> figures/Refinement0Polynomial0.csv <==
0.0 0.125
0.01 0.125
0.02 0.125
0.03 0.125
0.04 0.125
0.049999997 0.125
0.06 0.125
0.07 0.125
0.08 0.125
0.089999996 0.125
0.099999994 0.125
0.11 0.125
0.12 0.125
0.13 0.125
0.14 0.125
0.14999999 0.125
0.16 0.125
0.17 0.125
0.17999999 0.125
0.19 0.125
0.19999999 0.125
0.21 0.125
0.22 0.125
0.22999999 0.125
0.24 0.125
0.25 0.125
0.26 0.125
0.26999998 0.125
0.28 0.125
0.29 0.125
0.29999998 0.125
0.31 0.125
0.32 0.125
0.32999998 0.125
0.34 0.125
0.35 0.125
0.35999998 0.125
0.37 0.125
0.38 0.125
0.39 0.125
0.39999998 0.125
0.41 0.125
0.42 0.125
0.42999998 0.125
0.44 0.125
0.45 0.125
0.45999998 0.125
0.47 0.125
0.48 0.125
0.48999998 0.125
0.5 0.125
0.51 0.125
0.52 0.125
0.53 0.125
0.53999996 0.125
0.55 0.125
0.56 0.125
0.57 0.125
0.58 0.125
0.59 0.125
0.59999996 0.125
0.61 0.125
0.62 0.125
0.63 0.125
0.64 0.125
0.65 0.125
0.65999997 0.125
0.66999996 0.125
0.68 0.125
0.69 0.125
0.7 0.125
0.71 0.125
0.71999997 0.125
0.72999996 0.125
0.74 0.125
0.75 0.125
0.76 0.125
0.77 0.125
0.78 0.125
0.78999996 0.125
0.79999995 0.125
0.81 0.125
0.82 0.125
0.83 0.125
0.84 0.125
0.84999996 0.125
0.85999995 0.125
0.87 0.125
0.88 0.125
0.89 0.125
0.9 0.125
0.90999997 0.125
0.91999996 0.125
0.93 0.125
0.94 0.125
0.95 0.125
0.96 0.125
0.96999997 0.125
0.97999996 0.125
0.98999995 0.125
1.0 0.125
1.01 0.125
1.02 0.125
1.03 0.125
1.04 0.125
1.05 0.125
1.06 0.125
1.0699999 0.125
1.0799999 0.125
1.09 0.125
1.1 0.125
1.11 0.125
1.12 0.125
1.13 0.125
1.14 0.125
1.15 0.125
1.16 0.125
1.17 0.125
1.18 0.125
1.1899999 0.125
1.1999999 0.125
1.2099999 0.125
1.22 0.125
1.23 0.125
1.24 0.125
1.25 0.125
1.26 0.125
1.27 0.125
1.28 0.125
1.29 0.125
1.3 0.125
1.31 0.125
1.3199999 0.125
1.3299999 0.125
1.3399999 0.125
1.35 0.125
1.36 0.125
1.37 0.125
1.38 0.125
1.39 0.125
1.4 0.125
1.41 0.125
1.42 0.125
1.43 0.125
1.4399999 0.125
1.4499999 0.125
1.4599999 0.125
1.4699999 0.125
1.48 0.125
1.49 0.125
1.5 0.125
1.51 0.125
1.52 0.125
1.53 0.125
1.54 0.125
1.55 0.125
1.56 0.125
1.5699999 0.125
1.5799999 0.125
1.5899999 0.125
1.5999999 0.125
1.61 0.125
1.62 0.125
1.63 0.125
1.64 0.125
1.65 0.125
1.66 0.125
1.67 0.125
1.68 0.125
1.6899999 0.125
1.6999999 0.125
1.7099999 0.125
1.7199999 0.125
1.73 0.125
1.74 0.125
1.75 0.125
1.76 0.125
1.77 0.125
1.78 0.125
1.79 0.125
1.8 0.125
1.81 0.125
1.8199999 0.125
1.8299999 0.125
1.8399999 0.125
1.8499999 0.125
1.86 0.125
1.87 0.125
1.88 0.125
1.89 0.125
1.9 0.125
1.91 0.125
1.92 0.125
1.93 0.125
1.9399999 0.125
1.9499999 0.125
1.9599999 0.125
1.9699999 0.125
1.9799999 0.125
1.99 0.125
2.0 0.125
2.01 0.125
2.02 0.125
2.03 0.125
2.04 0.125
2.05 0.125
2.06 0.125
2.07 0.125
2.08 0.125
2.09 0.125
2.1 0.125
2.11 0.125
2.12 0.125
2.1299999 0.125
2.1399999 0.125
2.1499999 0.125
2.1599998 0.125
2.1699998 0.125
2.18 0.125
2.19 0.125
2.2 0.125
2.21 0.125
2.22 0.125
2.23 0.125
2.24 0.125
2.25 0.125
2.26 0.125
2.27 0.125
2.28 0.125
2.29 0.125
2.3 0.125
2.31 0.125
2.32 0.125
2.33 0.125
2.34 0.125
2.35 0.125
2.36 0.125
2.37 0.125
2.3799999 0.125
2.3899999 0.125
2.3999999 0.125
2.4099998 0.125
2.4199998 0.125
2.4299998 0.125
2.44 0.125
2.45 0.125
2.46 0.125
2.47 0.125
2.48 0.125
2.49 0.125
2.5 0.125
2.51 0.125
2.52 0.125
2.53 0.125
2.54 0.125
2.55 0.125
2.56 0.125
2.57 0.125
2.58 0.125
2.59 0.125
2.6 0.125
2.61 0.125
2.62 0.125
2.6299999 0.125
2.6399999 0.125
2.6499999 0.125
2.6599998 0.125
2.6699998 0.125
2.6799998 0.125
2.69 0.125
2.7 0.125
2.71 0.125
2.72 0.125
2.73 0.125
2.74 0.125
2.75 0.125
2.76 0.125
2.77 0.125
2.78 0.125
2.79 0.125
2.8 0.125
2.81 0.125
2.82 0.125
2.83 0.125
2.84 0.125
2.85 0.125
2.86 0.125
2.87 0.125
2.8799999 0.125
2.8899999 0.125
2.8999999 0.125
2.9099998 0.125
2.9199998 0.125
2.9299998 0.125
2.9399998 0.125
2.95 0.125
2.96 0.125
2.97 0.125
2.98 0.125
2.99 0.125
3.0 0.125


==> figures/Refinement0Polynomial1.csv <==
0.0 0.375
0.01 0.375
0.02 0.375
0.03 0.375
0.04 0.375
0.049999997 0.375
0.06 0.375
0.07 0.375
0.08 0.375
0.089999996 0.375
0.099999994 0.375
0.11 0.375
0.12 0.375
0.13 0.375
0.14 0.375
0.14999999 0.375
0.16 0.375
0.17 0.375
0.17999999 0.375
0.19 0.375
0.19999999 0.375
0.21 0.375
0.22 0.375
0.22999999 0.375
0.24 0.375
0.25 0.375
0.26 0.375
0.26999998 0.375
0.28 0.375
0.29 0.375
0.29999998 0.375
0.31 0.375
0.32 0.375
0.32999998 0.375
0.34 0.375
0.35 0.375
0.35999998 0.375
0.37 0.375
0.38 0.375
0.39 0.375
0.39999998 0.375
0.41 0.375
0.42 0.375
0.42999998 0.375
0.44 0.375
0.45 0.375
0.45999998 0.375
0.47 0.375
0.48 0.375
0.48999998 0.375
0.5 0.375
0.51 0.375
0.52 0.375
0.53 0.375
0.53999996 0.375
0.55 0.375
0.56 0.375
0.57 0.375
0.58 0.375
0.59 0.375
0.59999996 0.375
0.61 0.375
0.62 0.375
0.63 0.375
0.64 0.375
0.65 0.375
0.65999997 0.375
0.66999996 0.375
0.68 0.375
0.69 0.375
0.7 0.375
0.71 0.375
0.71999997 0.375
0.72999996 0.375
0.74 0.375
0.75 0.375
0.76 0.375
0.77 0.375
0.78 0.375
0.78999996 0.375
0.79999995 0.375
0.81 0.375
0.82 0.375
0.83 0.375
0.84 0.375
0.84999996 0.375
0.85999995 0.375
0.87 0.375
0.88 0.375
0.89 0.375
0.9 0.375
0.90999997 0.375
0.91999996 0.375
0.93 0.375
0.94 0.375
0.95 0.375
0.96 0.375
0.96999997 0.375
0.97999996 0.375
0.98999995 0.375
1.0 0.375
1.01 0.375
1.02 0.375
1.03 0.375
1.04 0.375
1.05 0.375
1.06 0.375
1.0699999 0.375
1.0799999 0.375
1.09 0.375
1.1 0.375
1.11 0.375
1.12 0.375
1.13 0.375
1.14 0.375
1.15 0.375
1.16 0.375
1.17 0.375
1.18 0.375
1.1899999 0.375
1.1999999 0.375
1.2099999 0.375
1.22 0.375
1.23 0.375
1.24 0.375
1.25 0.375
1.26 0.375
1.27 0.375
1.28 0.375
1.29 0.375
1.3 0.375
1.31 0.375
1.3199999 0.375
1.3299999 0.375
1.3399999 0.375
1.35 0.375
1.36 0.375
1.37 0.375
1.38 0.375
1.39 0.375
1.4 0.375
1.41 0.375
1.42 0.375
1.43 0.375
1.4399999 0.375
1.4499999 0.375
1.4599999 0.375
1.4699999 0.375
1.48 0.375
1.49 0.375
1.5 0.375
1.51 0.375
1.52 0.375
1.53 0.375
1.54 0.375
1.55 0.375
1.56 0.375
1.5699999 0.375
1.5799999 0.375
1.5899999 0.375
1.5999999 0.375
1.61 0.375
1.62 0.375
1.63 0.375
1.64 0.375
1.65 0.375
1.66 0.375
1.67 0.375
1.68 0.375
1.6899999 0.375
1.6999999 0.375
1.7099999 0.375
1.7199999 0.375
1.73 0.375
1.74 0.375
1.75 0.375
1.76 0.375
1.77 0.375
1.78 0.375
1.79 0.375
1.8 0.375
1.81 0.375
1.8199999 0.375
1.8299999 0.375
1.8399999 0.375
1.8499999 0.375
1.86 0.375
1.87 0.375
1.88 0.375
1.89 0.375
1.9 0.375
1.91 0.375
1.92 0.375
1.93 0.375
1.9399999 0.375
1.9499999 0.375
1.9599999 0.375
1.9699999 0.375
1.9799999 0.375
1.99 0.375
2.0 0.375
2.01 0.375
2.02 0.375
2.03 0.375
2.04 0.375
2.05 0.375
2.06 0.375
2.07 0.375
2.08 0.375
2.09 0.375
2.1 0.375
2.11 0.375
2.12 0.375
2.1299999 0.375
2.1399999 0.375
2.1499999 0.375
2.1599998 0.375
2.1699998 0.375
2.18 0.375
2.19 0.375
2.2 0.375
2.21 0.375
2.22 0.375
2.23 0.375
2.24 0.375
2.25 0.375
2.26 0.375
2.27 0.375
2.28 0.375
2.29 0.375
2.3 0.375
2.31 0.375
2.32 0.375
2.33 0.375
2.34 0.375
2.35 0.375
2.36 0.375
2.37 0.375
2.3799999 0.375
2.3899999 0.375
2.3999999 0.375
2.4099998 0.375
2.4199998 0.375
2.4299998 0.375
2.44 0.375
2.45 0.375
2.46 0.375
2.47 0.375
2.48 0.375
2.49 0.375
2.5 0.375
2.51 0.375
2.52 0.375
2.53 0.375
2.54 0.375
2.55 0.375
2.56 0.375
2.57 0.375
2.58 0.375
2.59 0.375
2.6 0.375
2.61 0.375
2.62 0.375
2.6299999 0.375
2.6399999 0.375
2.6499999 0.375
2.6599998 0.375
2.6699998 0.375
2.6799998 0.375
2.69 0.375
2.7 0.375
2.71 0.375
2.72 0.375
2.73 0.375
2.74 0.375
2.75 0.375
2.76 0.375
2.77 0.375
2.78 0.375
2.79 0.375
2.8 0.375
2.81 0.375
2.82 0.375
2.83 0.375
2.84 0.375
2.85 0.375
2.86 0.375
2.87 0.375
2.8799999 0.375
2.8899999 0.375
2.8999999 0.375
2.9099998 0.375
2.9199998 0.375
2.9299998 0.375
2.9399998 0.375
2.95 0.375
2.96 0.375
2.97 0.375
2.98 0.375
2.99 0.375
3.0 0.375


==> figures/Refinement0Polynomial2.csv <==
0.0 0.375
0.01 0.375
0.02 0.375
0.03 0.375
0.04 0.375
0.049999997 0.375
0.06 0.375
0.07 0.375
0.08 0.375
0.089999996 0.375
0.099999994 0.375
0.11 0.375
0.12 0.375
0.13 0.375
0.14 0.375
0.14999999 0.375
0.16 0.375
0.17 0.375
0.17999999 0.375
0.19 0.375
0.19999999 0.375
0.21 0.375
0.22 0.375
0.22999999 0.375
0.24 0.375
0.25 0.375
0.26 0.375
0.26999998 0.375
0.28 0.375
0.29 0.375
0.29999998 0.375
0.31 0.375
0.32 0.375
0.32999998 0.375
0.34 0.375
0.35 0.375
0.35999998 0.375
0.37 0.375
0.38 0.375
0.39 0.375
0.39999998 0.375
0.41 0.375
0.42 0.375
0.42999998 0.375
0.44 0.375
0.45 0.375
0.45999998 0.375
0.47 0.375
0.48 0.375
0.48999998 0.375
0.5 0.375
0.51 0.375
0.52 0.375
0.53 0.375
0.53999996 0.375
0.55 0.375
0.56 0.375
0.57 0.375
0.58 0.375
0.59 0.375
0.59999996 0.375
0.61 0.375
0.62 0.375
0.63 0.375
0.64 0.375
0.65 0.375
0.65999997 0.375
0.66999996 0.375
0.68 0.375
0.69 0.375
0.7 0.375
0.71 0.375
0.71999997 0.375
0.72999996 0.375
0.74 0.375
0.75 0.375
0.76 0.375
0.77 0.375
0.78 0.375
0.78999996 0.375
0.79999995 0.375
0.81 0.375
0.82 0.375
0.83 0.375
0.84 0.375
0.84999996 0.375
0.85999995 0.375
0.87 0.375
0.88 0.375
0.89 0.375
0.9 0.375
0.90999997 0.375
0.91999996 0.375
0.93 0.375
0.94 0.375
0.95 0.375
0.96 0.375
0.96999997 0.375
0.97999996 0.375
0.98999995 0.375
1.0 0.375
1.01 0.375
1.02 0.375
1.03 0.375
1.04 0.375
1.05 0.375
1.06 0.375
1.0699999 0.375
1.0799999 0.375
1.09 0.375
1.1 0.375
1.11 0.375
1.12 0.375
1.13 0.375
1.14 0.375
1.15 0.375
1.16 0.375
1.17 0.375
1.18 0.375
1.1899999 0.375
1.1999999 0.375
1.2099999 0.375
1.22 0.375
1.23 0.375
1.24 0.375
1.25 0.375
1.26 0.375
1.27 0.375
1.28 0.375
1.29 0.375
1.3 0.375
1.31 0.375
1.3199999 0.375
1.3299999 0.375
1.3399999 0.375
1.35 0.375
1.36 0.375
1.37 0.375
1.38 0.375
1.39 0.375
1.4 0.375
1.41 0.375
1.42 0.375
1.43 0.375
1.4399999 0.375
1.4499999 0.375
1.4599999 0.375
1.4699999 0.375
1.48 0.375
1.49 0.375
1.5 0.375
1.51 0.375
1.52 0.375
1.53 0.375
1.54 0.375
1.55 0.375
1.56 0.375
1.5699999 0.375
1.5799999 0.375
1.5899999 0.375
1.5999999 0.375
1.61 0.375
1.62 0.375
1.63 0.375
1.64 0.375
1.65 0.375
1.66 0.375
1.67 0.375
1.68 0.375
1.6899999 0.375
1.6999999 0.375
1.7099999 0.375
1.7199999 0.375
1.73 0.375
1.74 0.375
1.75 0.375
1.76 0.375
1.77 0.375
1.78 0.375
1.79 0.375
1.8 0.375
1.81 0.375
1.8199999 0.375
1.8299999 0.375
1.8399999 0.375
1.8499999 0.375
1.86 0.375
1.87 0.375
1.88 0.375
1.89 0.375
1.9 0.375
1.91 0.375
1.92 0.375
1.93 0.375
1.9399999 0.375
1.9499999 0.375
1.9599999 0.375
1.9699999 0.375
1.9799999 0.375
1.99 0.375
2.0 0.375
2.01 0.375
2.02 0.375
2.03 0.375
2.04 0.375
2.05 0.375
2.06 0.375
2.07 0.375
2.08 0.375
2.09 0.375
2.1 0.375
2.11 0.375
2.12 0.375
2.1299999 0.375
2.1399999 0.375
2.1499999 0.375
2.1599998 0.375
2.1699998 0.375
2.18 0.375
2.19 0.375
2.2 0.375
2.21 0.375
2.22 0.375
2.23 0.375
2.24 0.375
2.25 0.375
2.26 0.375
2.27 0.375
2.28 0.375
2.29 0.375
2.3 0.375
2.31 0.375
2.32 0.375
2.33 0.375
2.34 0.375
2.35 0.375
2.36 0.375
2.37 0.375
2.3799999 0.375
2.3899999 0.375
2.3999999 0.375
2.4099998 0.375
2.4199998 0.375
2.4299998 0.375
2.44 0.375
2.45 0.375
2.46 0.375
2.47 0.375
2.48 0.375
2.49 0.375
2.5 0.375
2.51 0.375
2.52 0.375
2.53 0.375
2.54 0.375
2.55 0.375
2.56 0.375
2.57 0.375
2.58 0.375
2.59 0.375
2.6 0.375
2.61 0.375
2.62 0.375
2.6299999 0.375
2.6399999 0.375
2.6499999 0.375
2.6599998 0.375
2.6699998 0.375
2.6799998 0.375
2.69 0.375
2.7 0.375
2.71 0.375
2.72 0.375
2.73 0.375
2.74 0.375
2.75 0.375
2.76 0.375
2.77 0.375
2.78 0.375
2.79 0.375
2.8 0.375
2.81 0.375
2.82 0.375
2.83 0.375
2.84 0.375
2.85 0.375
2.86 0.375
2.87 0.375
2.8799999 0.375
2.8899999 0.375
2.8999999 0.375
2.9099998 0.375
2.9199998 0.375
2.9299998 0.375
2.9399998 0.375
2.95 0.375
2.96 0.375
2.97 0.375
2.98 0.375
2.99 0.375
3.0 0.375


==> figures/Refinement0Polynomial3.csv <==
0.0 0.125
0.01 0.125
0.02 0.125
0.03 0.125
0.04 0.125
0.049999997 0.125
0.06 0.125
0.07 0.125
0.08 0.125
0.089999996 0.125
0.099999994 0.125
0.11 0.125
0.12 0.125
0.13 0.125
0.14 0.125
0.14999999 0.125
0.16 0.125
0.17 0.125
0.17999999 0.125
0.19 0.125
0.19999999 0.125
0.21 0.125
0.22 0.125
0.22999999 0.125
0.24 0.125
0.25 0.125
0.26 0.125
0.26999998 0.125
0.28 0.125
0.29 0.125
0.29999998 0.125
0.31 0.125
0.32 0.125
0.32999998 0.125
0.34 0.125
0.35 0.125
0.35999998 0.125
0.37 0.125
0.38 0.125
0.39 0.125
0.39999998 0.125
0.41 0.125
0.42 0.125
0.42999998 0.125
0.44 0.125
0.45 0.125
0.45999998 0.125
0.47 0.125
0.48 0.125
0.48999998 0.125
0.5 0.125
0.51 0.125
0.52 0.125
0.53 0.125
0.53999996 0.125
0.55 0.125
0.56 0.125
0.57 0.125
0.58 0.125
0.59 0.125
0.59999996 0.125
0.61 0.125
0.62 0.125
0.63 0.125
0.64 0.125
0.65 0.125
0.65999997 0.125
0.66999996 0.125
0.68 0.125
0.69 0.125
0.7 0.125
0.71 0.125
0.71999997 0.125
0.72999996 0.125
0.74 0.125
0.75 0.125
0.76 0.125
0.77 0.125
0.78 0.125
0.78999996 0.125
0.79999995 0.125
0.81 0.125
0.82 0.125
0.83 0.125
0.84 0.125
0.84999996 0.125
0.85999995 0.125
0.87 0.125
0.88 0.125
0.89 0.125
0.9 0.125
0.90999997 0.125
0.91999996 0.125
0.93 0.125
0.94 0.125
0.95 0.125
0.96 0.125
0.96999997 0.125
0.97999996 0.125
0.98999995 0.125
1.0 0.125
1.01 0.125
1.02 0.125
1.03 0.125
1.04 0.125
1.05 0.125
1.06 0.125
1.0699999 0.125
1.0799999 0.125
1.09 0.125
1.1 0.125
1.11 0.125
1.12 0.125
1.13 0.125
1.14 0.125
1.15 0.125
1.16 0.125
1.17 0.125
1.18 0.125
1.1899999 0.125
1.1999999 0.125
1.2099999 0.125
1.22 0.125
1.23 0.125
1.24 0.125
1.25 0.125
1.26 0.125
1.27 0.125
1.28 0.125
1.29 0.125
1.3 0.125
1.31 0.125
1.3199999 0.125
1.3299999 0.125
1.3399999 0.125
1.35 0.125
1.36 0.125
1.37 0.125
1.38 0.125
1.39 0.125
1.4 0.125
1.41 0.125
1.42 0.125
1.43 0.125
1.4399999 0.125
1.4499999 0.125
1.4599999 0.125
1.4699999 0.125
1.48 0.125
1.49 0.125
1.5 0.125
1.51 0.125
1.52 0.125
1.53 0.125
1.54 0.125
1.55 0.125
1.56 0.125
1.5699999 0.125
1.5799999 0.125
1.5899999 0.125
1.5999999 0.125
1.61 0.125
1.62 0.125
1.63 0.125
1.64 0.125
1.65 0.125
1.66 0.125
1.67 0.125
1.68 0.125
1.6899999 0.125
1.6999999 0.125
1.7099999 0.125
1.7199999 0.125
1.73 0.125
1.74 0.125
1.75 0.125
1.76 0.125
1.77 0.125
1.78 0.125
1.79 0.125
1.8 0.125
1.81 0.125
1.8199999 0.125
1.8299999 0.125
1.8399999 0.125
1.8499999 0.125
1.86 0.125
1.87 0.125
1.88 0.125
1.89 0.125
1.9 0.125
1.91 0.125
1.92 0.125
1.93 0.125
1.9399999 0.125
1.9499999 0.125
1.9599999 0.125
1.9699999 0.125
1.9799999 0.125
1.99 0.125
2.0 0.125
2.01 0.125
2.02 0.125
2.03 0.125
2.04 0.125
2.05 0.125
2.06 0.125
2.07 0.125
2.08 0.125
2.09 0.125
2.1 0.125
2.11 0.125
2.12 0.125
2.1299999 0.125
2.1399999 0.125
2.1499999 0.125
2.1599998 0.125
2.1699998 0.125
2.18 0.125
2.19 0.125
2.2 0.125
2.21 0.125
2.22 0.125
2.23 0.125
2.24 0.125
2.25 0.125
2.26 0.125
2.27 0.125
2.28 0.125
2.29 0.125
2.3 0.125
2.31 0.125
2.32 0.125
2.33 0.125
2.34 0.125
2.35 0.125
2.36 0.125
2.37 0.125
2.3799999 0.125
2.3899999 0.125
2.3999999 0.125
2.4099998 0.125
2.4199998 0.125
2.4299998 0.125
2.44 0.125
2.45 0.125
2.46 0.125
2.47 0.125
2.48 0.125
2.49 0.125
2.5 0.125
2.51 0.125
2.52 0.125
2.53 0.125
2.54 0.125
2.55 0.125
2.56 0.125
2.57 0.125
2.58 0.125
2.59 0.125
2.6 0.125
2.61 0.125
2.62 0.125
2.6299999 0.125
2.6399999 0.125
2.6499999 0.125
2.6599998 0.125
2.6699998 0.125
2.6799998 0.125
2.69 0.125
2.7 0.125
2.71 0.125
2.72 0.125
2.73 0.125
2.74 0.125
2.75 0.125
2.76 0.125
2.77 0.125
2.78 0.125
2.79 0.125
2.8 0.125
2.81 0.125
2.82 0.125
2.83 0.125
2.84 0.125
2.85 0.125
2.86 0.125
2.87 0.125
2.8799999 0.125
2.8899999 0.125
2.8999999 0.125
2.9099998 0.125
2.9199998 0.125
2.9299998 0.125
2.9399998 0.125
2.95 0.125
2.96 0.125
2.97 0.125
2.98 0.125
2.99 0.125
3.0 0.125


==> figures/Refinement1Polynomial.csv <==
0.0 -1.5
0.01 -1.49
0.02 -1.48
0.03 -1.47
0.04 -1.46
0.049999997 -1.45
0.06 -1.44
0.07 -1.43
0.08 -1.42
0.089999996 -1.41
0.099999994 -1.4
0.11 -1.39
0.12 -1.38
0.13 -1.37
0.14 -1.36
0.14999999 -1.35
0.16 -1.34
0.17 -1.33
0.17999999 -1.3199999
0.19 -1.31
0.19999999 -1.3
0.21 -1.29
0.22 -1.28
0.22999999 -1.27
0.24 -1.26
0.25 -1.25
0.26 -1.24
0.26999998 -1.23
0.28 -1.22
0.29 -1.21
0.29999998 -1.2
0.31 -1.19
0.32 -1.1800001
0.32999998 -1.17
0.34 -1.16
0.35 -1.15
0.35999998 -1.14
0.37 -1.13
0.38 -1.12
0.39 -1.11
0.39999998 -1.1
0.41 -1.09
0.42 -1.08
0.42999998 -1.0699999
0.44 -1.06
0.45 -1.05
0.45999998 -1.04
0.47 -1.03
0.48 -1.02
0.48999998 -1.01
0.5 -1.0
0.51 -0.99
0.52 -0.98
0.53 -0.97
0.53999996 -0.96
0.55 -0.95
0.56 -0.94
0.57 -0.93
0.58 -0.92
0.59 -0.91
0.59999996 -0.9
0.61 -0.89
0.62 -0.88
0.63 -0.87
0.64 -0.86
0.65 -0.85
0.65999997 -0.84
0.66999996 -0.83
0.68 -0.82
0.69 -0.81
0.7 -0.8
0.71 -0.79
0.71999997 -0.78
0.72999996 -0.77
0.74 -0.76
0.75 -0.75
0.76 -0.74
0.77 -0.73
0.78 -0.72
0.78999996 -0.71
0.79999995 -0.7
0.81 -0.69
0.82 -0.68
0.83 -0.67
0.84 -0.66
0.84999996 -0.65
0.85999995 -0.64
0.87 -0.63
0.88 -0.62
0.89 -0.61
0.9 -0.6
0.90999997 -0.59
0.91999996 -0.58
0.93 -0.57
0.94 -0.56
0.95 -0.55
0.96 -0.54
0.96999997 -0.53
0.97999996 -0.52
0.98999995 -0.51
1.0 -0.5
1.01 -0.49
1.02 -0.48000002
1.03 -0.47000003
1.04 -0.46000004
1.05 -0.45000005
1.06 -0.44000006
1.0699999 -0.42999995
1.0799999 -0.41999996
1.09 -0.40999997
1.1 -0.39999998
1.11 -0.39
1.12 -0.38
1.13 -0.37
1.14 -0.36
1.15 -0.35000002
1.16 -0.34000003
1.17 -0.33000004
1.18 -0.32000005
1.1899999 -0.30999994
1.1999999 -0.29999995
1.2099999 -0.28999996
1.22 -0.27999997
1.23 -0.26999998
1.24 -0.26
1.25 -0.25
1.26 -0.24000001
1.27 -0.23000002
1.28 -0.22000003
1.29 -0.21000004
1.3 -0.20000005
1.31 -0.19000006
1.3199999 -0.17999995
1.3299999 -0.16999996
1.3399999 -0.15999997
1.35 -0.14999998
1.36 -0.13999999
1.37 -0.13
1.38 -0.120000005
1.39 -0.110000014
1.4 -0.100000024
1.41 -0.09000003
1.42 -0.08000004
1.43 -0.07000005
1.4399999 -0.059999943
1.4499999 -0.049999952
1.4599999 -0.03999996
1.4699999 -0.029999971
1.48 -0.01999998
1.49 -0.00999999
1.5 0.0
1.51 0.00999999
1.52 0.01999998
1.53 0.029999971
1.54 0.03999996
1.55 0.049999952
1.56 0.059999943
1.5699999 0.07000005
1.5799999 0.08000004
1.5899999 0.09000003
1.5999999 0.100000024
1.61 0.110000014
1.62 0.120000005
1.63 0.13
1.64 0.13999999
1.65 0.14999998
1.66 0.15999997
1.67 0.16999996
1.68 0.17999995
1.6899999 0.19000006
1.6999999 0.20000005
1.7099999 0.21000004
1.7199999 0.22000003
1.73 0.23000002
1.74 0.24000001
1.75 0.25
1.76 0.26
1.77 0.26999998
1.78 0.27999997
1.79 0.28999996
1.8 0.29999995
1.81 0.30999994
1.8199999 0.32000005
1.8299999 0.33000004
1.8399999 0.34000003
1.8499999 0.35000002
1.86 0.36
1.87 0.37
1.88 0.38
1.89 0.39
1.9 0.39999998
1.91 0.40999997
1.92 0.41999996
1.93 0.42999995
1.9399999 0.44000006
1.9499999 0.45000005
1.9599999 0.46000004
1.9699999 0.47000003
1.9799999 0.48000002
1.99 0.49
2.0 0.5
2.01 0.51
2.02 0.52
2.03 0.53
2.04 0.53999996
2.05 0.54999995
2.06 0.55999994
2.07 0.56999993
2.08 0.5799999
2.09 0.5899999
2.1 0.5999999
2.11 0.6099999
2.12 0.6199999
2.1299999 0.6300001
2.1399999 0.6400001
2.1499999 0.6500001
2.1599998 0.6600001
2.1699998 0.6700001
2.18 0.68000007
2.19 0.69000006
2.2 0.70000005
2.21 0.71000004
2.22 0.72
2.23 0.73
2.24 0.74
2.25 0.75
2.26 0.76
2.27 0.77
2.28 0.78
2.29 0.78999996
2.3 0.79999995
2.31 0.80999994
2.32 0.81999993
2.33 0.8299999
2.34 0.8399999
2.35 0.8499999
2.36 0.8599999
2.37 0.8699999
2.3799999 0.8800001
2.3899999 0.8900001
2.3999999 0.9000001
2.4099998 0.9100001
2.4199998 0.9200001
2.4299998 0.93000007
2.44 0.94000006
2.45 0.95000005
2.46 0.96000004
2.47 0.97
2.48 0.98
2.49 0.99
2.5 1.0
2.51 1.01
2.52 1.02
2.53 1.03
2.54 1.04
2.55 1.05
2.56 1.06
2.57 1.0699999
2.58 1.0799999
2.59 1.0899999
2.6 1.0999999
2.61 1.1099999
2.62 1.1199999
2.6299999 1.1300001
2.6399999 1.1400001
2.6499999 1.1500001
2.6599998 1.1600001
2.6699998 1.1700001
2.6799998 1.1800001
2.69 1.19
2.7 1.2
2.71 1.21
2.72 1.22
2.73 1.23
2.74 1.24
2.75 1.25
2.76 1.26
2.77 1.27
2.78 1.28
2.79 1.29
2.8 1.3
2.81 1.31
2.82 1.3199999
2.83 1.3299999
2.84 1.3399999
2.85 1.3499999
2.86 1.3599999
2.87 1.3699999
2.8799999 1.3800001
2.8899999 1.3900001
2.8999999 1.4000001
2.9099998 1.4100001
2.9199998 1.4200001
2.9299998 1.4300001
2.9399998 1.44
2.95 1.45
2.96 1.46
2.97 1.47
2.98 1.48
2.99 1.49
3.0 1.5


==> figures/Refinement1Polynomial0.csv <==
0.0 -0.09375
0.01 -0.0925
0.02 -0.09125
0.03 -0.09
0.04 -0.08875
0.049999997 -0.0875
0.06 -0.08625
0.07 -0.085
0.08 -0.08375
0.089999996 -0.082499996
0.099999994 -0.08125
0.11 -0.08
0.12 -0.07875
0.13 -0.0775
0.14 -0.07625
0.14999999 -0.075
0.16 -0.073750004
0.17 -0.0725
0.17999999 -0.07125
0.19 -0.07
0.19999999 -0.06875
0.21 -0.0675
0.22 -0.06625
0.22999999 -0.065
0.24 -0.06375
0.25 -0.0625
0.26 -0.06125
0.26999998 -0.06
0.28 -0.05875
0.29 -0.0575
0.29999998 -0.05625
0.31 -0.055
0.32 -0.05375
0.32999998 -0.0525
0.34 -0.05125
0.35 -0.05
0.35999998 -0.04875
0.37 -0.0475
0.38 -0.04625
0.39 -0.045
0.39999998 -0.04375
0.41 -0.0425
0.42 -0.04125
0.42999998 -0.04
0.44 -0.03875
0.45 -0.0375
0.45999998 -0.03625
0.47 -0.035
0.48 -0.03375
0.48999998 -0.0325
0.5 -0.03125
0.51 -0.030000001
0.52 -0.028750002
0.53 -0.027500004
0.53999996 -0.026249997
0.55 -0.024999999
0.56 -0.02375
0.57 -0.0225
0.58 -0.021250002
0.59 -0.020000003
0.59999996 -0.018749997
0.61 -0.017499998
0.62 -0.01625
0.63 -0.015000001
0.64 -0.013750002
0.65 -0.012500003
0.65999997 -0.011249997
0.66999996 -0.009999998
0.68 -0.008749999
0.69 -0.0075000003
0.7 -0.0062500015
0.71 -0.0050000027
0.71999997 -0.0037499964
0.72999996 -0.0024999976
0.74 -0.0012499988
0.75 0.0
0.76 0.0012499988
0.77 0.0024999976
0.78 0.0037499964
0.78999996 0.0050000027
0.79999995 0.0062500015
0.81 0.0075000003
0.82 0.008749999
0.83 0.009999998
0.84 0.011249997
0.84999996 0.012500003
0.85999995 0.013750002
0.87 0.015000001
0.88 0.01625
0.89 0.017499998
0.9 0.018749997
0.90999997 0.020000003
0.91999996 0.021250002
0.93 0.0225
0.94 0.02375
0.95 0.024999999
0.96 0.026249997
0.96999997 0.027500004
0.97999996 0.028750002
0.98999995 0.030000001
1.0 0.03125
1.01 0.0325
1.02 0.033749998
1.03 0.034999996
1.04 0.036249995
1.05 0.037499994
1.06 0.038749993
1.0699999 0.040000007
1.0799999 0.041250005
1.09 0.042500004
1.1 0.043750003
1.11 0.045
1.12 0.04625
1.13 0.0475
1.14 0.04875
1.15 0.049999997
1.16 0.051249996
1.17 0.052499995
1.18 0.053749993
1.1899999 0.055000007
1.1999999 0.056250006
1.2099999 0.057500005
1.22 0.058750004
1.23 0.060000002
1.24 0.06125
1.25 0.0625
1.26 0.06375
1.27 0.065
1.28 0.06625
1.29 0.067499995
1.3 0.068749994
1.31 0.06999999
1.3199999 0.07125001
1.3299999 0.072500005
1.3399999 0.073750004
1.35 0.075
1.36 0.07625
1.37 0.0775
1.38 0.07875
1.39 0.08
1.4 0.08125
1.41 0.082499996
1.42 0.083749995
1.43 0.08499999
1.4399999 0.08625001
1.4499999 0.087500006
1.4599999 0.088750005
1.4699999 0.09
1.48 0.09125
1.49 0.0925
1.5 0.09375
1.51 0.095
1.52 0.09625
1.53 0.0975
1.54 0.098749995
1.55 0.099999994
1.56 0.10124999
1.5699999 0.10250001
1.5799999 0.103750005
1.5899999 0.105000004
1.5999999 0.10625
1.61 0.1075
1.62 0.10875
1.63 0.11
1.64 0.11125
1.65 0.1125
1.66 0.113749996
1.67 0.114999995
1.68 0.11624999
1.6899999 0.11750001
1.6999999 0.118750006
1.7099999 0.120000005
1.7199999 0.12125
1.73 0.1225
1.74 0.12375
1.75 0.125
1.76 0.12625
1.77 0.1275
1.78 0.12875
1.79 0.13
1.8 0.13125
1.81 0.1325
1.8199999 0.13375
1.8299999 0.135
1.8399999 0.13625
1.8499999 0.1375
1.86 0.13875
1.87 0.14
1.88 0.14125
1.89 0.1425
1.9 0.14375
1.91 0.145
1.92 0.14625
1.93 0.1475
1.9399999 0.14875
1.9499999 0.15
1.9599999 0.15125
1.9699999 0.1525
1.9799999 0.15375
1.99 0.155
2.0 0.15625
2.01 0.1575
2.02 0.15875
2.03 0.16
2.04 0.16125
2.05 0.1625
2.06 0.16375
2.07 0.16499999
2.08 0.16624999
2.09 0.16749999
2.1 0.16874999
2.11 0.16999999
2.12 0.17124999
2.1299999 0.17250001
2.1399999 0.17375001
2.1499999 0.17500001
2.1599998 0.17625001
2.1699998 0.17750001
2.18 0.17875001
2.19 0.18
2.2 0.18125
2.21 0.1825
2.22 0.18375
2.23 0.185
2.24 0.18625
2.25 0.1875
2.26 0.18875
2.27 0.19
2.28 0.19125
2.29 0.1925
2.3 0.19375
2.31 0.195
2.32 0.19624999
2.33 0.19749999
2.34 0.19874999
2.35 0.19999999
2.36 0.20124999
2.37 0.20249999
2.3799999 0.20375001
2.3899999 0.20500001
2.3999999 0.20625001
2.4099998 0.20750001
2.4199998 0.20875001
2.4299998 0.21000001
2.44 0.21125
2.45 0.2125
2.46 0.21375
2.47 0.215
2.48 0.21625
2.49 0.2175
2.5 0.21875
2.51 0.22
2.52 0.22125
2.53 0.2225
2.54 0.22375
2.55 0.225
2.56 0.22625
2.57 0.22749999
2.58 0.22874999
2.59 0.22999999
2.6 0.23124999
2.61 0.23249999
2.62 0.23374999
2.6299999 0.23500001
2.6399999 0.23625001
2.6499999 0.23750001
2.6599998 0.23875001
2.6699998 0.24000001
2.6799998 0.24125001
2.69 0.2425
2.7 0.24375
2.71 0.245
2.72 0.24625
2.73 0.2475
2.74 0.24875
2.75 0.25
2.76 0.25125
2.77 0.2525
2.78 0.25375
2.79 0.255
2.8 0.25625
2.81 0.2575
2.82 0.25875
2.83 0.26
2.84 0.26125
2.85 0.2625
2.86 0.26375
2.87 0.265
2.8799999 0.26625
2.8899999 0.2675
2.8999999 0.26875
2.9099998 0.27
2.9199998 0.27125
2.9299998 0.2725
2.9399998 0.27375
2.95 0.275
2.96 0.27625
2.97 0.2775
2.98 0.27875
2.99 0.28
3.0 0.28125


==> figures/Refinement1Polynomial1.csv <==
0.0 -0.46875
0.01 -0.465
0.02 -0.46125
0.03 -0.4575
0.04 -0.45375
0.049999997 -0.45
0.06 -0.44625
0.07 -0.4425
0.08 -0.43875
0.089999996 -0.435
0.099999994 -0.43125
0.11 -0.4275
0.12 -0.42375
0.13 -0.42000002
0.14 -0.41625
0.14999999 -0.4125
0.16 -0.40875
0.17 -0.405
0.17999999 -0.40125
0.19 -0.3975
0.19999999 -0.39375
0.21 -0.39
0.22 -0.38625002
0.22999999 -0.3825
0.24 -0.37875
0.25 -0.375
0.26 -0.37125
0.26999998 -0.3675
0.28 -0.36374998
0.29 -0.36
0.29999998 -0.35625
0.31 -0.3525
0.32 -0.34875
0.32999998 -0.345
0.34 -0.34125
0.35 -0.3375
0.35999998 -0.33375
0.37 -0.32999998
0.38 -0.32625002
0.39 -0.3225
0.39999998 -0.31875
0.41 -0.315
0.42 -0.31125
0.42999998 -0.3075
0.44 -0.30375
0.45 -0.3
0.45999998 -0.29625
0.47 -0.29250002
0.48 -0.28875
0.48999998 -0.285
0.5 -0.28125
0.51 -0.2775
0.52 -0.27375
0.53 -0.27
0.53999996 -0.26624998
0.55 -0.2625
0.56 -0.25875
0.57 -0.255
0.58 -0.25125
0.59 -0.2475
0.59999996 -0.24374999
0.61 -0.24
0.62 -0.23625
0.63 -0.2325
0.64 -0.22875
0.65 -0.22500001
0.65999997 -0.22125
0.66999996 -0.2175
0.68 -0.21375
0.69 -0.21000001
0.7 -0.20625001
0.71 -0.20250002
0.71999997 -0.19874999
0.72999996 -0.195
0.74 -0.19125
0.75 -0.1875
0.76 -0.18375
0.77 -0.18
0.78 -0.17625001
0.78999996 -0.17249998
0.79999995 -0.16874999
0.81 -0.16499999
0.82 -0.16125
0.83 -0.1575
0.84 -0.15375
0.84999996 -0.14999998
0.85999995 -0.14625001
0.87 -0.14249998
0.88 -0.13875002
0.89 -0.13499999
0.9 -0.13125002
0.90999997 -0.1275
0.91999996 -0.12375
0.93 -0.120000005
0.94 -0.11625001
0.95 -0.11250001
0.96 -0.108750015
0.96999997 -0.10499999
0.97999996 -0.10124999
0.98999995 -0.0975
1.0 -0.09375
1.01 -0.09
1.02 -0.08625001
1.03 -0.08250001
1.04 -0.078750014
1.05 -0.07500002
1.06 -0.07125002
1.0699999 -0.067499995
1.0799999 -0.06374997
1.09 -0.060000002
1.1 -0.056249976
1.11 -0.05250001
1.12 -0.048749983
1.13 -0.045000017
1.14 -0.04124999
1.15 -0.037500024
1.16 -0.033749998
1.17 -0.030000031
1.18 -0.026250005
1.1899999 -0.022499979
1.1999999 -0.018749982
1.2099999 -0.014999986
1.22 -0.011249989
1.23 -0.007499993
1.24 -0.0037499964
1.25 0.0
1.26 0.0037499964
1.27 0.007499993
1.28 0.011249989
1.29 0.014999986
1.3 0.018749982
1.31 0.022499979
1.3199999 0.026250005
1.3299999 0.030000031
1.3399999 0.033749998
1.35 0.037500024
1.36 0.04124999
1.37 0.045000017
1.38 0.048749983
1.39 0.05250001
1.4 0.056249976
1.41 0.060000002
1.42 0.06374997
1.43 0.067499995
1.4399999 0.07125002
1.4499999 0.07500005
1.4599999 0.078750014
1.4699999 0.08249998
1.48 0.08625001
1.49 0.09000003
1.5 0.09375
1.51 0.09749997
1.52 0.10124999
1.53 0.10500002
1.54 0.108749986
1.55 0.11249995
1.56 0.11624998
1.5699999 0.120000005
1.5799999 0.12375003
1.5899999 0.1275
1.5999999 0.13125002
1.61 0.13499999
1.62 0.13875002
1.63 0.14249998
1.64 0.14625001
1.65 0.14999998
1.66 0.15375
1.67 0.15749997
1.68 0.16125
1.6899999 0.16500002
1.6999999 0.16875005
1.7099999 0.17250001
1.7199999 0.17624998
1.73 0.18
1.74 0.18375003
1.75 0.1875
1.76 0.19124997
1.77 0.195
1.78 0.19875002
1.79 0.20249999
1.8 0.20624995
1.81 0.20999998
1.8199999 0.21375
1.8299999 0.21750003
1.8399999 0.22125
1.8499999 0.22500002
1.86 0.22874999
1.87 0.23250002
1.88 0.23624998
1.89 0.24000001
1.9 0.24374998
1.91 0.2475
1.92 0.25124997
1.93 0.255
1.9399999 0.25875002
1.9499999 0.26250005
1.9599999 0.26625
1.9699999 0.26999998
1.9799999 0.27375
1.99 0.27750003
2.0 0.28125
2.01 0.28499997
2.02 0.28875
2.03 0.29250002
2.04 0.29625
2.05 0.29999995
2.06 0.30374998
2.07 0.3075
2.08 0.31124997
2.09 0.31499994
2.1 0.31874996
2.11 0.3225
2.12 0.32624996
2.1299999 0.33000004
2.1399999 0.33375
2.1499999 0.33750004
2.1599998 0.34125006
2.1699998 0.34500003
2.18 0.34875
2.19 0.35250002
2.2 0.35625005
2.21 0.36
2.22 0.36374998
2.23 0.3675
2.24 0.37125003
2.25 0.375
2.26 0.37874997
2.27 0.3825
2.28 0.38625002
2.29 0.39
2.3 0.39374995
2.31 0.39749998
2.32 0.40125
2.33 0.40499997
2.34 0.40874994
2.35 0.41249996
2.36 0.41625
2.37 0.41999996
2.3799999 0.42375004
2.3899999 0.4275
2.3999999 0.43125004
2.4099998 0.43500006
2.4199998 0.43875003
2.4299998 0.4425
2.44 0.44625002
2.45 0.45000005
2.46 0.45375
2.47 0.45749998
2.48 0.46125
2.49 0.46500003
2.5 0.46875
2.51 0.47249997
2.52 0.47625
2.53 0.48000002
2.54 0.48375
2.55 0.48749995
2.56 0.49124998
2.57 0.495
2.58 0.49874997
2.59 0.50249994
2.6 0.50624996
2.61 0.51
2.62 0.51374996
2.6299999 0.51750004
2.6399999 0.52125
2.6499999 0.52500004
2.6599998 0.52875006
2.6699998 0.5325
2.6799998 0.53625
2.69 0.53999996
2.7 0.54375005
2.71 0.5475
2.72 0.55125
2.73 0.55500007
2.74 0.55875003
2.75 0.5625
2.76 0.56624997
2.77 0.56999993
2.78 0.57375
2.79 0.5775
2.8 0.58124995
2.81 0.58500004
2.82 0.58875
2.83 0.5925
2.84 0.59624994
2.85 0.5999999
2.86 0.60375
2.87 0.60749996
2.8799999 0.61125004
2.8899999 0.615
2.8999999 0.6187501
2.9099998 0.62250006
2.9199998 0.62625
2.9299998 0.63
2.9399998 0.63374996
2.95 0.63750005
2.96 0.64125
2.97 0.645
2.98 0.64875007
2.99 0.65250003
3.0 0.65625


==> figures/Refinement1Polynomial2.csv <==
0.0 -0.65625
0.01 -0.6525
0.02 -0.64875
0.03 -0.645
0.04 -0.64125
0.049999997 -0.6375
0.06 -0.63375
0.07 -0.63
0.08 -0.62625
0.089999996 -0.6225
0.099999994 -0.61875
0.11 -0.615
0.12 -0.61125
0.13 -0.6075
0.14 -0.60375
0.14999999 -0.6
0.16 -0.59625
0.17 -0.5925
0.17999999 -0.58875
0.19 -0.585
0.19999999 -0.58125
0.21 -0.5775
0.22 -0.57375
0.22999999 -0.57
0.24 -0.56625
0.25 -0.5625
0.26 -0.55875003
0.26999998 -0.555
0.28 -0.55125
0.29 -0.5475
0.29999998 -0.54375
0.31 -0.54
0.32 -0.53625
0.32999998 -0.5325
0.34 -0.52875
0.35 -0.525
0.35999998 -0.52125
0.37 -0.5175
0.38 -0.51375
0.39 -0.51
0.39999998 -0.50625
0.41 -0.5025
0.42 -0.49875
0.42999998 -0.495
0.44 -0.49125
0.45 -0.4875
0.45999998 -0.48375
0.47 -0.48000002
0.48 -0.47625
0.48999998 -0.4725
0.5 -0.46875
0.51 -0.465
0.52 -0.46125
0.53 -0.4575
0.53999996 -0.45374998
0.55 -0.45
0.56 -0.44625
0.57 -0.4425
0.58 -0.43875
0.59 -0.435
0.59999996 -0.43124998
0.61 -0.4275
0.62 -0.42374998
0.63 -0.42000002
0.64 -0.41625
0.65 -0.41250002
0.65999997 -0.40875
0.66999996 -0.405
0.68 -0.40125
0.69 -0.3975
0.7 -0.39375
0.71 -0.39000002
0.71999997 -0.38625
0.72999996 -0.3825
0.74 -0.37875
0.75 -0.375
0.76 -0.37125
0.77 -0.3675
0.78 -0.36375
0.78999996 -0.35999998
0.79999995 -0.35625
0.81 -0.3525
0.82 -0.34875
0.83 -0.345
0.84 -0.34125
0.84999996 -0.33749998
0.85999995 -0.33375
0.87 -0.32999998
0.88 -0.32625002
0.89 -0.3225
0.9 -0.31875002
0.90999997 -0.315
0.91999996 -0.31125
0.93 -0.3075
0.94 -0.30375
0.95 -0.3
0.96 -0.29625002
0.96999997 -0.2925
0.97999996 -0.28875
0.98999995 -0.285
1.0 -0.28125
1.01 -0.2775
1.02 -0.27375
1.03 -0.27
1.04 -0.26625
1.05 -0.26250002
1.06 -0.25875002
1.0699999 -0.255
1.0799999 -0.25124997
1.09 -0.2475
1.1 -0.24374998
1.11 -0.24000001
1.12 -0.23624998
1.13 -0.23250002
1.14 -0.22874999
1.15 -0.22500002
1.16 -0.22125
1.17 -0.21750003
1.18 -0.21375
1.1899999 -0.20999998
1.1999999 -0.20624998
1.2099999 -0.20249999
1.22 -0.19874999
1.23 -0.195
1.24 -0.19125
1.25 -0.1875
1.26 -0.18375
1.27 -0.18
1.28 -0.17625001
1.29 -0.17250001
1.3 -0.16875002
1.31 -0.16500002
1.3199999 -0.16125
1.3299999 -0.15749997
1.3399999 -0.15375
1.35 -0.14999998
1.36 -0.14625001
1.37 -0.14249998
1.38 -0.13875002
1.39 -0.13499999
1.4 -0.13125002
1.41 -0.1275
1.42 -0.12375003
1.43 -0.120000005
1.4399999 -0.11624998
1.4499999 -0.11249995
1.4599999 -0.108749986
1.4699999 -0.10500002
1.48 -0.10124999
1.49 -0.09749997
1.5 -0.09375
1.51 -0.09000003
1.52 -0.08625001
1.53 -0.08249998
1.54 -0.078750014
1.55 -0.07500005
1.56 -0.07125002
1.5699999 -0.067499995
1.5799999 -0.06374997
1.5899999 -0.060000002
1.5999999 -0.056249976
1.61 -0.05250001
1.62 -0.048749983
1.63 -0.045000017
1.64 -0.04124999
1.65 -0.037500024
1.66 -0.033749998
1.67 -0.030000031
1.68 -0.026250005
1.6899999 -0.022499979
1.6999999 -0.018749952
1.7099999 -0.014999986
1.7199999 -0.011250019
1.73 -0.007499993
1.74 -0.0037499666
1.75 0.0
1.76 0.0037499666
1.77 0.007499993
1.78 0.011250019
1.79 0.014999986
1.8 0.018749952
1.81 0.022499979
1.8199999 0.026250005
1.8299999 0.030000031
1.8399999 0.033749998
1.8499999 0.037500024
1.86 0.04124999
1.87 0.045000017
1.88 0.048749983
1.89 0.05250001
1.9 0.056249976
1.91 0.060000002
1.92 0.06374997
1.93 0.067499995
1.9399999 0.07125002
1.9499999 0.07500005
1.9599999 0.078750014
1.9699999 0.08249998
1.9799999 0.08625001
1.99 0.09000003
2.0 0.09375
2.01 0.09749997
2.02 0.10124999
2.03 0.10500002
2.04 0.108749986
2.05 0.11249995
2.06 0.11624998
2.07 0.120000005
2.08 0.12374997
2.09 0.12749994
2.1 0.13124996
2.11 0.13499999
2.12 0.13874996
2.1299999 0.14250004
2.1399999 0.14625001
2.1499999 0.15000004
2.1599998 0.15375006
2.1699998 0.15750003
2.18 0.16125
2.19 0.16500002
2.2 0.16875005
2.21 0.17250001
2.22 0.17624998
2.23 0.18
2.24 0.18375003
2.25 0.1875
2.26 0.19124997
2.27 0.195
2.28 0.19875002
2.29 0.20249999
2.3 0.20624995
2.31 0.20999998
2.32 0.21375
2.33 0.21749997
2.34 0.22124994
2.35 0.22499996
2.36 0.22874999
2.37 0.23249996
2.3799999 0.23625004
2.3899999 0.24000001
2.3999999 0.24375004
2.4099998 0.24750006
2.4199998 0.25125003
2.4299998 0.255
2.44 0.25875002
2.45 0.26250005
2.46 0.26625
2.47 0.26999998
2.48 0.27375
2.49 0.27750003
2.5 0.28125
2.51 0.28499997
2.52 0.28875
2.53 0.29250002
2.54 0.29625
2.55 0.29999995
2.56 0.30374998
2.57 0.3075
2.58 0.31124997
2.59 0.31499994
2.6 0.31874996
2.61 0.3225
2.62 0.32624996
2.6299999 0.33000004
2.6399999 0.33375
2.6499999 0.33750004
2.6599998 0.34125006
2.6699998 0.34500003
2.6799998 0.34875
2.69 0.35249996
2.7 0.35625005
2.71 0.36
2.72 0.36374998
2.73 0.36750007
2.74 0.37125003
2.75 0.375
2.76 0.37874997
2.77 0.38249993
2.78 0.38625002
2.79 0.39
2.8 0.39374995
2.81 0.39750004
2.82 0.40125
2.83 0.40499997
2.84 0.40874994
2.85 0.4124999
2.86 0.41625
2.87 0.41999996
2.8799999 0.42375004
2.8899999 0.4275
2.8999999 0.4312501
2.9099998 0.43500006
2.9199998 0.43875003
2.9299998 0.4425
2.9399998 0.44624996
2.95 0.45000005
2.96 0.45375
2.97 0.45749998
2.98 0.46125007
2.99 0.46500003
3.0 0.46875


==> figures/Refinement1Polynomial3.csv <==
0.0 -0.28125
0.01 -0.28
0.02 -0.27875
0.03 -0.2775
0.04 -0.27625
0.049999997 -0.275
0.06 -0.27375
0.07 -0.2725
0.08 -0.27125
0.089999996 -0.27
0.099999994 -0.26875
0.11 -0.2675
0.12 -0.26625
0.13 -0.265
0.14 -0.26375
0.14999999 -0.2625
0.16 -0.26125
0.17 -0.26
0.17999999 -0.25875
0.19 -0.2575
0.19999999 -0.25625
0.21 -0.255
0.22 -0.25375
0.22999999 -0.2525
0.24 -0.25125
0.25 -0.25
0.26 -0.24875
0.26999998 -0.2475
0.28 -0.24625
0.29 -0.245
0.29999998 -0.24375
0.31 -0.2425
0.32 -0.24125001
0.32999998 -0.24
0.34 -0.23875
0.35 -0.2375
0.35999998 -0.23625
0.37 -0.235
0.38 -0.23375
0.39 -0.2325
0.39999998 -0.23125
0.41 -0.23
0.42 -0.22875
0.42999998 -0.22749999
0.44 -0.22625
0.45 -0.225
0.45999998 -0.22375
0.47 -0.2225
0.48 -0.22125
0.48999998 -0.22
0.5 -0.21875
0.51 -0.2175
0.52 -0.21625
0.53 -0.215
0.53999996 -0.21375
0.55 -0.2125
0.56 -0.21125
0.57 -0.21000001
0.58 -0.20875001
0.59 -0.20750001
0.59999996 -0.20625
0.61 -0.205
0.62 -0.20375
0.63 -0.2025
0.64 -0.20125
0.65 -0.2
0.65999997 -0.19874999
0.66999996 -0.19749999
0.68 -0.19624999
0.69 -0.195
0.7 -0.19375
0.71 -0.1925
0.71999997 -0.19125
0.72999996 -0.19
0.74 -0.18875
0.75 -0.1875
0.76 -0.18625
0.77 -0.185
0.78 -0.18375
0.78999996 -0.1825
0.79999995 -0.18125
0.81 -0.18
0.82 -0.17875001
0.83 -0.17750001
0.84 -0.17625001
0.84999996 -0.175
0.85999995 -0.17375
0.87 -0.1725
0.88 -0.17125
0.89 -0.17
0.9 -0.16875
0.90999997 -0.16749999
0.91999996 -0.16624999
0.93 -0.16499999
0.94 -0.16375
0.95 -0.1625
0.96 -0.16125
0.96999997 -0.16
0.97999996 -0.15875
0.98999995 -0.1575
1.0 -0.15625
1.01 -0.155
1.02 -0.15375
1.03 -0.1525
1.04 -0.15125
1.05 -0.15
1.06 -0.14875
1.0699999 -0.1475
1.0799999 -0.14625
1.09 -0.145
1.1 -0.14375
1.11 -0.1425
1.12 -0.14125
1.13 -0.14
1.14 -0.13875
1.15 -0.1375
1.16 -0.13625
1.17 -0.135
1.18 -0.13375
1.1899999 -0.1325
1.1999999 -0.13125
1.2099999 -0.13
1.22 -0.12875
1.23 -0.1275
1.24 -0.12625
1.25 -0.125
1.26 -0.12375
1.27 -0.1225
1.28 -0.12125
1.29 -0.120000005
1.3 -0.118750006
1.31 -0.11750001
1.3199999 -0.11624999
1.3299999 -0.114999995
1.3399999 -0.113749996
1.35 -0.1125
1.36 -0.11125
1.37 -0.11
1.38 -0.10875
1.39 -0.1075
1.4 -0.10625
1.41 -0.105000004
1.42 -0.103750005
1.43 -0.10250001
1.4399999 -0.10124999
1.4499999 -0.099999994
1.4599999 -0.098749995
1.4699999 -0.0975
1.48 -0.09625
1.49 -0.095
1.5 -0.09375
1.51 -0.0925
1.52 -0.09125
1.53 -0.09
1.54 -0.088750005
1.55 -0.087500006
1.56 -0.08625001
1.5699999 -0.08499999
1.5799999 -0.083749995
1.5899999 -0.082499996
1.5999999 -0.08125
1.61 -0.08
1.62 -0.07875
1.63 -0.0775
1.64 -0.07625
1.65 -0.075
1.66 -0.073750004
1.67 -0.072500005
1.68 -0.07125001
1.6899999 -0.06999999
1.6999999 -0.068749994
1.7099999 -0.067499995
1.7199999 -0.06625
1.73 -0.065
1.74 -0.06375
1.75 -0.0625
1.76 -0.06125
1.77 -0.060000002
1.78 -0.058750004
1.79 -0.057500005
1.8 -0.056250006
1.81 -0.055000007
1.8199999 -0.053749993
1.8299999 -0.052499995
1.8399999 -0.051249996
1.8499999 -0.049999997
1.86 -0.04875
1.87 -0.0475
1.88 -0.04625
1.89 -0.045
1.9 -0.043750003
1.91 -0.042500004
1.92 -0.041250005
1.93 -0.040000007
1.9399999 -0.038749993
1.9499999 -0.037499994
1.9599999 -0.036249995
1.9699999 -0.034999996
1.9799999 -0.033749998
1.99 -0.0325
2.0 -0.03125
2.01 -0.030000001
2.02 -0.028750002
2.03 -0.027500004
2.04 -0.026250005
2.05 -0.025000006
2.06 -0.023750007
2.07 -0.022500008
2.08 -0.02125001
2.09 -0.02000001
2.1 -0.018750012
2.11 -0.017500013
2.12 -0.016250014
2.1299999 -0.014999986
2.1399999 -0.013749987
2.1499999 -0.012499988
2.1599998 -0.011249989
2.1699998 -0.00999999
2.18 -0.008749992
2.19 -0.007499993
2.2 -0.006249994
2.21 -0.004999995
2.22 -0.0037499964
2.23 -0.0024999976
2.24 -0.0012499988
2.25 0.0
2.26 0.0012499988
2.27 0.0024999976
2.28 0.0037499964
2.29 0.004999995
2.3 0.006249994
2.31 0.007499993
2.32 0.008749992
2.33 0.00999999
2.34 0.011249989
2.35 0.012499988
2.36 0.013749987
2.37 0.014999986
2.3799999 0.016250014
2.3899999 0.017500013
2.3999999 0.018750012
2.4099998 0.02000001
2.4199998 0.02125001
2.4299998 0.022500008
2.44 0.023750007
2.45 0.025000006
2.46 0.026250005
2.47 0.027500004
2.48 0.028750002
2.49 0.030000001
2.5 0.03125
2.51 0.0325
2.52 0.033749998
2.53 0.034999996
2.54 0.036249995
2.55 0.037499994
2.56 0.038749993
2.57 0.03999999
2.58 0.04124999
2.59 0.04249999
2.6 0.043749988
2.61 0.044999987
2.62 0.046249986
2.6299999 0.047500014
2.6399999 0.048750013
2.6499999 0.050000012
2.6599998 0.05125001
2.6699998 0.05250001
2.6799998 0.05375001
2.69 0.055000007
2.7 0.056250006
2.71 0.057500005
2.72 0.058750004
2.73 0.060000002
2.74 0.06125
2.75 0.0625
2.76 0.06375
2.77 0.065
2.78 0.06625
2.79 0.067499995
2.8 0.068749994
2.81 0.06999999
2.82 0.07124999
2.83 0.07249999
2.84 0.07374999
2.85 0.07499999
2.86 0.07624999
2.87 0.077499986
2.8799999 0.078750014
2.8899999 0.08000001
2.8999999 0.08125001
2.9099998 0.08250001
2.9199998 0.08375001
2.9299998 0.08500001
2.9399998 0.08625001
2.95 0.087500006
2.96 0.088750005
2.97 0.09
2.98 0.09125
2.99 0.0925
3.0 0.09375


==> figures/Refinement2Polynomial.csv <==
0.0 2.5
0.01 2.4701
0.02 2.4404
0.03 2.4109
0.04 2.3816
0.049999997 2.3525
0.06 2.3236
0.07 2.2949
0.08 2.2664
0.089999996 2.2381
0.099999994 2.21
0.11 2.1821
0.12 2.1543999
0.13 2.1269
0.14 2.0996
0.14999999 2.0725
0.16 2.0456
0.17 2.0189
0.17999999 1.9923999
0.19 1.9661
0.19999999 1.94
0.21 1.9141
0.22 1.8884001
0.22999999 1.8629
0.24 1.8376
0.25 1.8125
0.26 1.7876
0.26999998 1.7629
0.28 1.7384
0.29 1.7141
0.29999998 1.6899999
0.31 1.6661
0.32 1.6424
0.32999998 1.6189
0.34 1.5955999
0.35 1.5725
0.35999998 1.5496
0.37 1.5268999
0.38 1.5044
0.39 1.4821
0.39999998 1.46
0.41 1.4381001
0.42 1.4164001
0.42999998 1.3949
0.44 1.3736
0.45 1.3525001
0.45999998 1.3316
0.47 1.3109
0.48 1.2904
0.48999998 1.2701
0.5 1.25
0.51 1.2301
0.52 1.2104
0.53 1.1909001
0.53999996 1.1716
0.55 1.1524999
0.56 1.1336
0.57 1.1149
0.58 1.0964
0.59 1.0781
0.59999996 1.06
0.61 1.0421001
0.62 1.0243999
0.63 1.0069001
0.64 0.98959994
0.65 0.9725001
0.65999997 0.9556
0.66999996 0.9389
0.68 0.9224
0.69 0.90610003
0.7 0.8900001
0.71 0.8741001
0.71999997 0.8584
0.72999996 0.8428999
0.74 0.8276
0.75 0.8125
0.76 0.79760003
0.77 0.7829
0.78 0.7684001
0.78999996 0.75409997
0.79999995 0.7399999
0.81 0.72609997
0.82 0.71239996
0.83 0.6989
0.84 0.68560004
0.84999996 0.6724999
0.85999995 0.65960014
0.87 0.64689994
0.88 0.6344001
0.89 0.6220999
0.9 0.61000013
0.90999997 0.59810007
0.91999996 0.58640003
0.93 0.57490003
0.94 0.56360006
0.95 0.5525001
0.96 0.5416001
0.96999997 0.5309
0.97999996 0.5203999
0.98999995 0.5101
1.0 0.5
1.01 0.4900999
1.02 0.4804001
1.03 0.47090006
1.04 0.46160007
1.05 0.4525001
1.06 0.44359994
1.0699999 0.43490005
1.0799999 0.42639995
1.09 0.41809988
1.1 0.4100001
1.11 0.4021001
1.12 0.39439988
1.13 0.38689995
1.14 0.37960005
1.15 0.37249994
1.16 0.3656001
1.17 0.35890007
1.18 0.35240006
1.1899999 0.34609985
1.1999999 0.3399999
1.2099999 0.3341
1.22 0.3283999
1.23 0.32290006
1.24 0.3176
1.25 0.3125
1.26 0.30760002
1.27 0.30290008
1.28 0.29839993
1.29 0.29410005
1.3 0.28999996
1.31 0.2860999
1.3199999 0.2823999
1.3299999 0.2788999
1.3399999 0.27559996
1.35 0.27250004
1.36 0.2695999
1.37 0.26690006
1.38 0.2644
1.39 0.26209998
1.4 0.26
1.41 0.25810003
1.42 0.2564001
1.43 0.25489998
1.4399999 0.25359988
1.4499999 0.25250006
1.4599999 0.25160003
1.4699999 0.25090003
1.48 0.25040007
1.49 0.2500999
1.5 0.25
1.51 0.2500999
1.52 0.25040007
1.53 0.25090003
1.54 0.25160003
1.55 0.25250006
1.56 0.25359988
1.5699999 0.25489998
1.5799999 0.2564001
1.5899999 0.25810003
1.5999999 0.26
1.61 0.26209998
1.62 0.2644
1.63 0.26690006
1.64 0.2695999
1.65 0.27250004
1.66 0.27559996
1.67 0.2788999
1.68 0.2823999
1.6899999 0.2860999
1.6999999 0.28999996
1.7099999 0.29410005
1.7199999 0.29839993
1.73 0.30290008
1.74 0.30760002
1.75 0.3125
1.76 0.3176
1.77 0.32290006
1.78 0.3283999
1.79 0.3341
1.8 0.3399999
1.81 0.34609985
1.8199999 0.35240006
1.8299999 0.35890007
1.8399999 0.3656001
1.8499999 0.37249994
1.86 0.37960005
1.87 0.38689995
1.88 0.39439988
1.89 0.4021001
1.9 0.4100001
1.91 0.41809988
1.92 0.42639995
1.93 0.43490005
1.9399999 0.44359994
1.9499999 0.4525001
1.9599999 0.46160007
1.9699999 0.47090006
1.9799999 0.4804001
1.99 0.4900999
2.0 0.5
2.01 0.5101
2.02 0.5203999
2.03 0.5309
2.04 0.5416
2.05 0.5524999
2.06 0.56359994
2.07 0.5748999
2.08 0.5863999
2.09 0.59809995
2.1 0.6099999
2.11 0.6220999
2.12 0.6343999
2.1299999 0.6469002
2.1399999 0.65960014
2.1499999 0.67250013
2.1599998 0.68560016
2.1699998 0.6989001
2.18 0.7124001
2.19 0.7261001
2.2 0.74
2.21 0.7541001
2.22 0.7684001
2.23 0.7829
2.24 0.79760003
2.25 0.8125
2.26 0.8276
2.27 0.8428999
2.28 0.8584
2.29 0.87409997
2.3 0.88999987
2.31 0.9060999
2.32 0.9223999
2.33 0.9388999
2.34 0.9555999
2.35 0.97249985
2.36 0.9895998
2.37 1.0068998
2.3799999 1.0244002
2.3899999 1.0421002
2.3999999 1.0600002
2.4099998 1.0781002
2.4199998 1.0964001
2.4299998 1.1149001
2.44 1.1336001
2.45 1.1525
2.46 1.1716001
2.47 1.1909001
2.48 1.2104
2.49 1.2301
2.5 1.25
2.51 1.2701
2.52 1.2903999
2.53 1.3109
2.54 1.3316
2.55 1.3524998
2.56 1.3735999
2.57 1.3948998
2.58 1.4163998
2.59 1.4380999
2.6 1.4599998
2.61 1.4820998
2.62 1.5043998
2.6299999 1.5269003
2.6399999 1.5496002
2.6499999 1.5725002
2.6599998 1.5956001
2.6699998 1.6189002
2.6799998 1.6424001
2.69 1.6661001
2.7 1.69
2.71 1.7141001
2.72 1.7384
2.73 1.7629001
2.74 1.7876
2.75 1.8125
2.76 1.8376
2.77 1.8629
2.78 1.8883998
2.79 1.9140999
2.8 1.9399998
2.81 1.9660999
2.82 1.9923998
2.83 2.0189
2.84 2.0455997
2.85 2.0724998
2.86 2.0995998
2.87 2.1268997
2.8799999 2.1544003
2.8899999 2.1821003
2.8999999 2.2100003
2.9099998 2.2381003
2.9199998 2.2664003
2.9299998 2.2949002
2.9399998 2.3236
2.95 2.3525002
2.96 2.3816001
2.97 2.4109
2.98 2.4404001
2.99 2.4701
3.0 2.5


==> figures/Refinement2Polynomial0.csv <==
0.0 0.078125
0.01 0.0762625
0.02 0.074425
0.03 0.0726125
0.04 0.070825
0.049999997 0.0690625
0.06 0.067324996
0.07 0.0656125
0.08 0.063925
0.089999996 0.062262498
0.099999994 0.060625
0.11 0.059012502
0.12 0.057425
0.13 0.0558625
0.14 0.054325
0.14999999 0.052812498
0.16 0.051325
0.17 0.049862497
0.17999999 0.048425
0.19 0.0470125
0.19999999 0.045625
0.21 0.044262502
0.22 0.042925
0.22999999 0.0416125
0.24 0.040325
0.25 0.0390625
0.26 0.037825
0.26999998 0.0366125
0.28 0.035425
0.29 0.0342625
0.29999998 0.033125
0.31 0.032012496
0.32 0.030924998
0.32999998 0.0298625
0.34 0.028825
0.35 0.027812503
0.35999998 0.026825
0.37 0.0258625
0.38 0.024925001
0.39 0.024012502
0.39999998 0.023124997
0.41 0.022262499
0.42 0.021425001
0.42999998 0.020612504
0.44 0.019825004
0.45 0.019062504
0.45999998 0.018325001
0.47 0.017612502
0.48 0.016925003
0.48999998 0.016262498
0.5 0.015625
0.51 0.015012503
0.52 0.014425002
0.53 0.013862498
0.53999996 0.013324998
0.55 0.012812503
0.56 0.012324996
0.57 0.0118625015
0.58 0.011425003
0.59 0.011012502
0.59999996 0.010624997
0.61 0.010262497
0.62 0.009925
0.63 0.009612501
0.64 0.009324998
0.65 0.009062499
0.65999997 0.008824997
0.66999996 0.008612499
0.68 0.008424997
0.69 0.0082625
0.7 0.008125
0.71 0.008012503
0.71999997 0.007924996
0.72999996 0.007862501
0.74 0.007825002
0.75 0.0078125
0.76 0.007825002
0.77 0.007862501
0.78 0.007924996
0.78999996 0.008012503
0.79999995 0.008125
0.81 0.0082625
0.82 0.008424997
0.83 0.008612499
0.84 0.008824997
0.84999996 0.009062499
0.85999995 0.009324998
0.87 0.009612501
0.88 0.009925
0.89 0.010262497
0.9 0.010624997
0.90999997 0.011012502
0.91999996 0.011425003
0.93 0.0118625015
0.94 0.012324996
0.95 0.012812503
0.96 0.013324998
0.96999997 0.013862498
0.97999996 0.014425002
0.98999995 0.015012503
1.0 0.015625
1.01 0.016262498
1.02 0.016925
1.03 0.017612498
1.04 0.018324997
1.05 0.019062497
1.06 0.019824997
1.0699999 0.020612504
1.0799999 0.021425005
1.09 0.022262502
1.1 0.023125
1.11 0.024012502
1.12 0.024925001
1.13 0.0258625
1.14 0.026825
1.15 0.027812496
1.16 0.028824996
1.17 0.029862497
1.18 0.030924994
1.1899999 0.032012507
1.1999999 0.033125006
1.2099999 0.034262504
1.22 0.035425004
1.23 0.036612503
1.24 0.037825
1.25 0.0390625
1.26 0.040324997
1.27 0.0416125
1.28 0.042924996
1.29 0.044262495
1.3 0.045624994
1.31 0.047012493
1.3199999 0.048425008
1.3299999 0.049862504
1.3399999 0.051325005
1.35 0.0528125
1.36 0.054325
1.37 0.0558625
1.38 0.057425
1.39 0.059012495
1.4 0.060624994
1.41 0.062262494
1.42 0.06392499
1.43 0.065612495
1.4399999 0.06732501
1.4499999 0.06906251
1.4599999 0.07082501
1.4699999 0.0726125
1.48 0.074425004
1.49 0.076262504
1.5 0.078125
1.51 0.0800125
1.52 0.081925
1.53 0.08386249
1.54 0.085824996
1.55 0.08781249
1.56 0.08982499
1.5699999 0.091862515
1.5799999 0.09392501
1.5899999 0.0960125
1.5999999 0.098125
1.61 0.1002625
1.62 0.102425
1.63 0.1046125
1.64 0.106824994
1.65 0.10906249
1.66 0.111324996
1.67 0.11361249
1.68 0.115924984
1.6899999 0.118262514
1.6999999 0.12062501
1.7099999 0.12301251
1.7199999 0.12542501
1.73 0.12786251
1.74 0.130325
1.75 0.1328125
1.76 0.135325
1.77 0.1378625
1.78 0.140425
1.79 0.1430125
1.8 0.145625
1.81 0.14826249
1.8199999 0.15092501
1.8299999 0.15361251
1.8399999 0.15632501
1.8499999 0.1590625
1.86 0.161825
1.87 0.1646125
1.88 0.167425
1.89 0.17026249
1.9 0.173125
1.91 0.17601249
1.92 0.17892498
1.93 0.18186247
1.9399999 0.18482502
1.9499999 0.1878125
1.9599999 0.19082502
1.9699999 0.1938625
1.9799999 0.19692501
1.99 0.2000125
2.0 0.203125
2.01 0.2062625
2.02 0.20942499
2.03 0.2126125
2.04 0.21582499
2.05 0.21906248
2.06 0.22232498
2.07 0.22561248
2.08 0.22892497
2.09 0.23226248
2.1 0.23562497
2.11 0.23901246
2.12 0.24242496
2.1299999 0.24586254
2.1399999 0.24932504
2.1499999 0.25281253
2.1599998 0.25632504
2.1699998 0.25986254
2.18 0.26342502
2.19 0.26701254
2.2 0.270625
2.21 0.27426252
2.22 0.277925
2.23 0.28161252
2.24 0.285325
2.25 0.2890625
2.26 0.29282498
2.27 0.2966125
2.28 0.300425
2.29 0.3042625
2.3 0.30812496
2.31 0.3120125
2.32 0.31592497
2.33 0.31986248
2.34 0.32382497
2.35 0.32781246
2.36 0.33182496
2.37 0.33586246
2.3799999 0.33992505
2.3899999 0.34401253
2.3999999 0.34812504
2.4099998 0.35226253
2.4199998 0.35642502
2.4299998 0.36061254
2.44 0.364825
2.45 0.3690625
2.46 0.37332502
2.47 0.3776125
2.48 0.38192502
2.49 0.3862625
2.5 0.390625
2.51 0.3950125
2.52 0.399425
2.53 0.40386248
2.54 0.408325
2.55 0.41281247
2.56 0.41732496
2.57 0.42186248
2.58 0.42642495
2.59 0.43101245
2.6 0.43562496
2.61 0.44026244
2.62 0.44492495
2.6299999 0.44961256
2.6399999 0.45432505
2.6499999 0.45906255
2.6599998 0.46382505
2.6699998 0.46861252
2.6799998 0.47342503
2.69 0.4782625
2.7 0.48312503
2.71 0.48801252
2.72 0.49292502
2.73 0.49786252
2.74 0.502825
2.75 0.5078125
2.76 0.512825
2.77 0.5178625
2.78 0.522925
2.79 0.5280125
2.8 0.533125
2.81 0.5382625
2.82 0.54342496
2.83 0.5486125
2.84 0.55382496
2.85 0.5590625
2.86 0.564325
2.87 0.56961244
2.8799999 0.57492507
2.8899999 0.58026254
2.8999999 0.58562505
2.9099998 0.59101254
2.9199998 0.59642506
2.9299998 0.60186255
2.9399998 0.607325
2.95 0.6128125
2.96 0.618325
2.97 0.6238625
2.98 0.629425
2.99 0.6350125
3.0 0.640625


==> figures/Refinement2Polynomial1.csv <==
0.0 0.609375
0.01 0.6000375
0.02 0.590775
0.03 0.5815875
0.04 0.572475
0.049999997 0.5634375
0.06 0.554475
0.07 0.5455875
0.08 0.536775
0.089999996 0.5280375
0.099999994 0.519375
0.11 0.5107875
0.12 0.502275
0.13 0.4938375
0.14 0.485475
0.14999999 0.47718748
0.16 0.468975
0.17 0.46083748
0.17999999 0.452775
0.19 0.4447875
0.19999999 0.436875
0.21 0.4290375
0.22 0.421275
0.22999999 0.4135875
0.24 0.40597498
0.25 0.3984375
0.26 0.390975
0.26999998 0.38358748
0.28 0.376275
0.29 0.3690375
0.29999998 0.361875
0.31 0.3547875
0.32 0.347775
0.32999998 0.34083748
0.34 0.333975
0.35 0.3271875
0.35999998 0.32047498
0.37 0.3138375
0.38 0.307275
0.39 0.3007875
0.39999998 0.29437497
0.41 0.2880375
0.42 0.28177503
0.42999998 0.2755875
0.44 0.26947498
0.45 0.2634375
0.45999998 0.257475
0.47 0.25158748
0.48 0.24577501
0.48999998 0.2400375
0.5 0.234375
0.51 0.22878748
0.52 0.223275
0.53 0.21783754
0.53999996 0.21247497
0.55 0.2071875
0.56 0.20197502
0.57 0.19683751
0.58 0.191775
0.59 0.18678752
0.59999996 0.18187499
0.61 0.17703748
0.62 0.172275
0.63 0.16758749
0.64 0.16297501
0.65 0.15843749
0.65999997 0.15397498
0.66999996 0.14958751
0.68 0.145275
0.69 0.14103746
0.7 0.136875
0.71 0.13278753
0.71999997 0.12877497
0.72999996 0.12483749
0.74 0.12097502
0.75 0.1171875
0.76 0.113474995
0.77 0.1098375
0.78 0.10627502
0.78999996 0.102787495
0.79999995 0.09937501
0.81 0.09603751
0.82 0.09277499
0.83 0.08958751
0.84 0.086475015
0.84999996 0.0834375
0.85999995 0.08047497
0.87 0.077587485
0.88 0.07477498
0.89 0.07203752
0.9 0.06937498
0.90999997 0.06678748
0.91999996 0.06427503
0.93 0.061837494
0.94 0.059474945
0.95 0.057187498
0.96 0.054975033
0.96999997 0.05283749
0.97999996 0.05077499
0.98999995 0.048787534
1.0 0.046875
1.01 0.04503745
1.02 0.043275
1.03 0.04158753
1.04 0.039974988
1.05 0.038437486
1.06 0.036975026
1.0699999 0.03558749
1.0799999 0.034274995
1.09 0.033037484
1.1 0.031875014
1.11 0.030787468
1.12 0.029775023
1.13 0.028837502
1.14 0.027975023
1.15 0.027187467
1.16 0.026475012
1.17 0.025837481
1.18 0.025274992
1.1899999 0.024787486
1.1999999 0.024375021
1.2099999 0.02403748
1.22 0.023774981
1.23 0.023587525
1.24 0.023474991
1.25 0.0234375
1.26 0.023474991
1.27 0.023587525
1.28 0.023774981
1.29 0.02403748
1.3 0.024375021
1.31 0.024787486
1.3199999 0.025274992
1.3299999 0.02583754
1.3399999 0.026474953
1.35 0.027187526
1.36 0.027974963
1.37 0.028837502
1.38 0.029774964
1.39 0.030787528
1.4 0.031874955
1.41 0.033037543
1.42 0.034274995
1.43 0.03558749
1.4399999 0.036975026
1.4499999 0.038437545
1.4599999 0.039974988
1.4699999 0.041587472
1.48 0.043275
1.49 0.045037568
1.5 0.046875
1.51 0.048787475
1.52 0.05077499
1.53 0.05283755
1.54 0.054974973
1.55 0.057187438
1.56 0.059475005
1.5699999 0.061837494
1.5799999 0.06427503
1.5899999 0.06678748
1.5999999 0.06937504
1.61 0.07203746
1.62 0.07477504
1.63 0.077587485
1.64 0.08047503
1.65 0.08343744
1.66 0.086475015
1.67 0.08958745
1.68 0.09277499
1.6899999 0.09603751
1.6999999 0.09937507
1.7099999 0.102787495
1.7199999 0.10627496
1.73 0.1098375
1.74 0.113475055
1.75 0.1171875
1.76 0.12097496
1.77 0.12483749
1.78 0.12877503
1.79 0.1327875
1.8 0.13687491
1.81 0.14103746
1.8199999 0.145275
1.8299999 0.14958754
1.8399999 0.15397498
1.8499999 0.15843755
1.86 0.16297498
1.87 0.16758752
1.88 0.17227498
1.89 0.1770375
1.9 0.18187496
1.91 0.18678752
1.92 0.19177496
1.93 0.19683751
1.9399999 0.20197502
1.9499999 0.2071876
1.9599999 0.21247503
1.9699999 0.21783745
1.9799999 0.223275
1.99 0.22878757
2.0 0.234375
2.01 0.24003744
2.02 0.24577498
2.03 0.25158754
2.04 0.257475
2.05 0.26343742
2.06 0.26947495
2.07 0.27558753
2.08 0.28177494
2.09 0.2880374
2.1 0.29437494
2.11 0.3007875
2.12 0.30727494
2.1299999 0.3138376
2.1399999 0.320475
2.1499999 0.32718757
2.1599998 0.33397514
2.1699998 0.34083754
2.18 0.34777498
2.19 0.35478753
2.2 0.36187512
2.21 0.3690375
2.22 0.37627494
2.23 0.3835875
2.24 0.39097506
2.25 0.3984375
2.26 0.40597492
2.27 0.41358748
2.28 0.42127505
2.29 0.42903745
2.3 0.4368749
2.31 0.44478744
2.32 0.452775
2.33 0.46083742
2.34 0.46897486
2.35 0.47718742
2.36 0.48547497
2.37 0.49383742
2.3799999 0.5022751
2.3899999 0.5107875
2.3999999 0.5193751
2.4099998 0.52803767
2.4199998 0.53677505
2.4299998 0.5455875
2.44 0.55447507
2.45 0.56343764
2.46 0.572475
2.47 0.58158743
2.48 0.590775
2.49 0.6000376
2.5 0.609375
2.51 0.6187874
2.52 0.628275
2.53 0.6378375
2.54 0.64747494
2.55 0.6571874
2.56 0.66697496
2.57 0.6768375
2.58 0.6867749
2.59 0.69678736
2.6 0.7068749
2.61 0.71703744
2.62 0.7272749
2.6299999 0.73758763
2.6399999 0.74797505
2.6499999 0.75843763
2.6599998 0.76897514
2.6699998 0.77958757
2.6799998 0.790275
2.69 0.80103743
2.7 0.8118751
2.71 0.8227875
2.72 0.8337749
2.73 0.84483767
2.74 0.8559751
2.75 0.8671875
2.76 0.87847495
2.77 0.8898373
2.78 0.90127504
2.79 0.91278744
2.8 0.9243748
2.81 0.9360376
2.82 0.947775
2.83 0.9595874
2.84 0.9714748
2.85 0.9834372
2.86 0.99547493
2.87 1.0075874
2.8799999 1.0197752
2.8899999 1.0320375
2.8999999 1.0443753
2.9099998 1.0567877
2.9199998 1.0692751
2.9299998 1.0818375
2.9399998 1.0944749
2.95 1.1071876
2.96 1.1199751
2.97 1.1328375
2.98 1.1457752
2.99 1.1587876
3.0 1.171875


==> figures/Refinement2Polynomial2.csv <==
0.0 1.171875
0.01 1.1587875
0.02 1.145775
0.03 1.1328375
0.04 1.119975
0.049999997 1.1071875
0.06 1.094475
0.07 1.0818375
0.08 1.069275
0.089999996 1.0567875
0.099999994 1.044375
0.11 1.0320375
0.12 1.019775
0.13 1.0075876
0.14 0.995475
0.14999999 0.9834375
0.16 0.971475
0.17 0.9595875
0.17999999 0.947775
0.19 0.9360375
0.19999999 0.924375
0.21 0.9127875
0.22 0.90127504
0.22999999 0.8898375
0.24 0.878475
0.25 0.8671875
0.26 0.85597503
0.26999998 0.8448375
0.28 0.83377504
0.29 0.8227875
0.29999998 0.811875
0.31 0.80103755
0.32 0.790275
0.32999998 0.7795875
0.34 0.768975
0.35 0.7584375
0.35999998 0.747975
0.37 0.73758745
0.38 0.727275
0.39 0.71703756
0.39999998 0.70687497
0.41 0.6967875
0.42 0.686775
0.42999998 0.6768375
0.44 0.66697496
0.45 0.6571875
0.45999998 0.647475
0.47 0.63783747
0.48 0.628275
0.48999998 0.6187875
0.5 0.609375
0.51 0.6000375
0.52 0.590775
0.53 0.58158755
0.53999996 0.57247496
0.55 0.56343746
0.56 0.554475
0.57 0.54558754
0.58 0.536775
0.59 0.52803755
0.59999996 0.51937497
0.61 0.5107875
0.62 0.502275
0.63 0.49383754
0.64 0.485475
0.65 0.4771875
0.65999997 0.46897495
0.66999996 0.46083748
0.68 0.452775
0.69 0.4447875
0.7 0.43687505
0.71 0.4290375
0.71999997 0.42127496
0.72999996 0.4135875
0.74 0.40597504
0.75 0.3984375
0.76 0.390975
0.77 0.38358748
0.78 0.37627506
0.78999996 0.36903745
0.79999995 0.36187494
0.81 0.35478753
0.82 0.34777498
0.83 0.34083748
0.84 0.33397502
0.84999996 0.32718748
0.85999995 0.32047498
0.87 0.31383753
0.88 0.307275
0.89 0.3007875
0.9 0.294375
0.90999997 0.28803748
0.91999996 0.281775
0.93 0.2755875
0.94 0.26947498
0.95 0.2634375
0.96 0.25747502
0.96999997 0.25158745
0.97999996 0.24577498
0.98999995 0.2400375
1.0 0.234375
1.01 0.22878748
1.02 0.223275
1.03 0.21783757
1.04 0.212475
1.05 0.20718747
1.06 0.20197505
1.0699999 0.19683748
1.0799999 0.19177502
1.09 0.18678749
1.1 0.18187499
1.11 0.17703748
1.12 0.172275
1.13 0.16758752
1.14 0.16297507
1.15 0.15843749
1.16 0.15397501
1.17 0.14958751
1.18 0.145275
1.1899999 0.14103746
1.1999999 0.13687503
1.2099999 0.13278747
1.22 0.128775
1.23 0.12483752
1.24 0.12097502
1.25 0.1171875
1.26 0.113474965
1.27 0.10983753
1.28 0.10627508
1.29 0.102787495
1.3 0.09937501
1.31 0.09603751
1.3199999 0.09277499
1.3299999 0.08958745
1.3399999 0.086475015
1.35 0.08343756
1.36 0.08047497
1.37 0.077587485
1.38 0.07477498
1.39 0.07203758
1.4 0.06937504
1.41 0.06678748
1.42 0.06427503
1.43 0.061837554
1.4399999 0.059474945
1.4499999 0.057187557
1.4599999 0.054975033
1.4699999 0.05283749
1.48 0.05077505
1.49 0.048787594
1.5 0.046875
1.51 0.045037508
1.52 0.043275
1.53 0.04158759
1.54 0.039975047
1.55 0.038437486
1.56 0.036975026
1.5699999 0.03558743
1.5799999 0.034275055
1.5899999 0.033037424
1.5999999 0.031875014
1.61 0.030787468
1.62 0.029775023
1.63 0.028837442
1.64 0.027975082
1.65 0.027187467
1.66 0.026475072
1.67 0.025837421
1.68 0.025274992
1.6899999 0.024787545
1.6999999 0.024375081
1.7099999 0.02403748
1.7199999 0.023774981
1.73 0.023587465
1.74 0.02347505
1.75 0.0234375
1.76 0.023474932
1.77 0.023587465
1.78 0.0237751
1.79 0.02403748
1.8 0.024374962
1.81 0.024787545
1.8199999 0.025274992
1.8299999 0.02583754
1.8399999 0.026474953
1.8499999 0.027187586
1.86 0.027974963
1.87 0.028837562
1.88 0.029775023
1.89 0.030787468
1.9 0.031875014
1.91 0.033037543
1.92 0.034274936
1.93 0.03558755
1.9399999 0.036975026
1.9499999 0.038437605
1.9599999 0.039975047
1.9699999 0.041587472
1.9799999 0.043275
1.99 0.045037508
2.0 0.046875
2.01 0.048787475
2.02 0.05077505
2.03 0.05283761
2.04 0.054975033
2.05 0.057187438
2.06 0.059474945
2.07 0.061837554
2.08 0.06427503
2.09 0.06678736
2.1 0.06937492
2.11 0.07203758
2.12 0.07477498
2.1299999 0.077587485
2.1399999 0.08047497
2.1499999 0.08343756
2.1599998 0.086475134
2.1699998 0.08958757
2.18 0.09277499
2.19 0.09603751
2.2 0.09937513
2.21 0.102787495
2.22 0.10627496
2.23 0.10983753
2.24 0.113475084
2.25 0.1171875
2.26 0.1209749
2.27 0.12483752
2.28 0.128775
2.29 0.13278747
2.3 0.13687491
2.31 0.14103746
2.32 0.145275
2.33 0.14958751
2.34 0.15397489
2.35 0.15843749
2.36 0.16297507
2.37 0.1675874
2.3799999 0.17227507
2.3899999 0.17703748
2.3999999 0.18187505
2.4099998 0.1867876
2.4199998 0.19177502
2.4299998 0.19683748
2.44 0.20197505
2.45 0.2071876
2.46 0.212475
2.47 0.21783745
2.48 0.223275
2.49 0.2287876
2.5 0.234375
2.51 0.24003744
2.52 0.24577498
2.53 0.25158757
2.54 0.25747496
2.55 0.2634374
2.56 0.26947498
2.57 0.27558756
2.58 0.28177494
2.59 0.28803736
2.6 0.29437494
2.61 0.3007875
2.62 0.30727494
2.6299999 0.3138376
2.6399999 0.32047498
2.6499999 0.32718754
2.6599998 0.33397514
2.6699998 0.34083754
2.6799998 0.34777498
2.69 0.3547874
2.7 0.36187512
2.71 0.3690375
2.72 0.37627494
2.73 0.38358766
2.74 0.39097512
2.75 0.3984375
2.76 0.40597492
2.77 0.41358733
2.78 0.42127508
2.79 0.42903745
2.8 0.43687487
2.81 0.44478762
2.82 0.452775
2.83 0.46083742
2.84 0.46897483
2.85 0.47718728
2.86 0.485475
2.87 0.49383742
2.8799999 0.5022751
2.8899999 0.5107875
2.8999999 0.51937526
2.9099998 0.52803767
2.9199998 0.53677505
2.9299998 0.5455875
2.9399998 0.5544749
2.95 0.56343764
2.96 0.572475
2.97 0.58158743
2.98 0.5907752
2.99 0.6000376
3.0 0.609375


==> figures/Refinement2Polynomial3.csv <==
0.0 0.640625
0.01 0.6350125
0.02 0.629425
0.03 0.6238625
0.04 0.618325
0.049999997 0.6128125
0.06 0.607325
0.07 0.6018625
0.08 0.596425
0.089999996 0.5910125
0.099999994 0.585625
0.11 0.5802625
0.12 0.574925
0.13 0.5696125
0.14 0.564325
0.14999999 0.5590625
0.16 0.553825
0.17 0.5486125
0.17999999 0.54342496
0.19 0.5382625
0.19999999 0.533125
0.21 0.5280125
0.22 0.522925
0.22999999 0.5178625
0.24 0.512825
0.25 0.5078125
0.26 0.502825
0.26999998 0.4978625
0.28 0.492925
0.29 0.4880125
0.29999998 0.483125
0.31 0.47826248
0.32 0.47342503
0.32999998 0.4686125
0.34 0.463825
0.35 0.45906252
0.35999998 0.45432502
0.37 0.4496125
0.38 0.444925
0.39 0.4402625
0.39999998 0.43562502
0.41 0.4310125
0.42 0.426425
0.42999998 0.42186248
0.44 0.41732502
0.45 0.4128125
0.45999998 0.40832502
0.47 0.40386248
0.48 0.399425
0.48999998 0.3950125
0.5 0.390625
0.51 0.3862625
0.52 0.38192502
0.53 0.3776125
0.53999996 0.373325
0.55 0.36906248
0.56 0.36482498
0.57 0.3606125
0.58 0.35642502
0.59 0.3522625
0.59999996 0.34812498
0.61 0.3440125
0.62 0.339925
0.63 0.33586252
0.64 0.331825
0.65 0.32781252
0.65999997 0.323825
0.66999996 0.31986248
0.68 0.315925
0.69 0.3120125
0.7 0.30812502
0.71 0.30426252
0.71999997 0.300425
0.72999996 0.2966125
0.74 0.29282498
0.75 0.2890625
0.76 0.285325
0.77 0.28161252
0.78 0.277925
0.78999996 0.2742625
0.79999995 0.270625
0.81 0.2670125
0.82 0.263425
0.83 0.2598625
0.84 0.256325
0.84999996 0.25281247
0.85999995 0.249325
0.87 0.24586248
0.88 0.24242502
0.89 0.23901248
0.9 0.23562503
0.90999997 0.23226249
0.91999996 0.22892499
0.93 0.22561249
0.94 0.222325
0.95 0.2190625
0.96 0.21582502
0.96999997 0.21261248
0.97999996 0.209425
0.98999995 0.2062625
1.0 0.203125
1.01 0.2000125
1.02 0.19692501
1.03 0.1938625
1.04 0.19082502
1.05 0.1878125
1.06 0.184825
1.0699999 0.1818625
1.0799999 0.17892498
1.09 0.17601252
1.1 0.17312497
1.11 0.17026252
1.12 0.16742498
1.13 0.16461253
1.14 0.161825
1.15 0.15906253
1.16 0.15632498
1.17 0.15361252
1.18 0.15092501
1.1899999 0.14826247
1.1999999 0.145625
1.2099999 0.1430125
1.22 0.14042497
1.23 0.1378625
1.24 0.13532501
1.25 0.1328125
1.26 0.13032502
1.27 0.12786251
1.28 0.12542498
1.29 0.12301248
1.3 0.12062502
1.31 0.11826253
1.3199999 0.115925014
1.3299999 0.11361247
1.3399999 0.111325026
1.35 0.10906249
1.36 0.106824994
1.37 0.10461247
1.38 0.10242504
1.39 0.10026246
1.4 0.09812504
1.41 0.09601247
1.42 0.09392506
1.43 0.0918625
1.4399999 0.089824975
1.4499999 0.08781248
1.4599999 0.08582497
1.4699999 0.08386248
1.48 0.081924975
1.49 0.0800125
1.5 0.078125
1.51 0.076262474
1.52 0.07442498
1.53 0.072612524
1.54 0.07082498
1.55 0.06906253
1.56 0.067324996
1.5699999 0.065612495
1.5799999 0.06392497
1.5899999 0.062262535
1.5999999 0.060624957
1.61 0.059012532
1.62 0.057424963
1.63 0.055862546
1.64 0.054324985
1.65 0.052812517
1.66 0.051324964
1.67 0.049862504
1.68 0.04842496
1.6899999 0.047012508
1.6999999 0.04562497
1.7099999 0.04426247
1.7199999 0.042925
1.73 0.041612506
1.74 0.040324986
1.75 0.0390625
1.76 0.03782499
1.77 0.03661251
1.78 0.035425007
1.79 0.03426248
1.8 0.033124983
1.81 0.032012522
1.8199999 0.030925035
1.8299999 0.029862463
1.8399999 0.028825045
1.8499999 0.02781248
1.86 0.02682501
1.87 0.025862455
1.88 0.024925053
1.89 0.024012446
1.9 0.023125052
1.91 0.022262454
1.92 0.021425009
1.93 0.020612478
1.9399999 0.019824982
1.9499999 0.01906252
1.9599999 0.018324971
1.9699999 0.017612517
1.9799999 0.016924977
1.99 0.016262472
2.0 0.015625
2.01 0.015012503
2.02 0.01442498
2.03 0.013862491
2.04 0.013324976
2.05 0.012812495
2.06 0.012324989
2.07 0.011862516
2.08 0.011425018
2.09 0.011012495
2.1 0.010625005
2.11 0.010262489
2.12 0.009925008
2.1299999 0.009612501
2.1399999 0.009324968
2.1499999 0.009062469
2.1599998 0.008825004
2.1699998 0.008612514
2.18 0.008424997
2.19 0.008262515
2.2 0.008125007
2.21 0.008012474
2.22 0.007924974
2.23 0.007862508
2.24 0.007825017
2.25 0.0078125
2.26 0.007825017
2.27 0.007862508
2.28 0.007924974
2.29 0.008012474
2.3 0.008125007
2.31 0.008262515
2.32 0.008424997
2.33 0.008612514
2.34 0.008825004
2.35 0.009062469
2.36 0.009324968
2.37 0.009612501
2.3799999 0.009925008
2.3899999 0.010262489
2.3999999 0.010625005
2.4099998 0.011012495
2.4199998 0.011425018
2.4299998 0.011862516
2.44 0.012324989
2.45 0.012812495
2.46 0.013324976
2.47 0.013862491
2.48 0.01442498
2.49 0.015012503
2.5 0.015625
2.51 0.016262472
2.52 0.016924977
2.53 0.017612517
2.54 0.018324971
2.55 0.01906252
2.56 0.019824982
2.57 0.020612478
2.58 0.021425009
2.59 0.022262514
2.6 0.023124993
2.61 0.024012506
2.62 0.024924994
2.6299999 0.025862515
2.6399999 0.02682501
2.6499999 0.02781248
2.6599998 0.028824985
2.6699998 0.029862523
2.6799998 0.030925035
2.69 0.032012522
2.7 0.033124983
2.71 0.03426248
2.72 0.035425007
2.73 0.03661251
2.74 0.03782499
2.75 0.0390625
2.76 0.040324986
2.77 0.041612506
2.78 0.042925
2.79 0.04426247
2.8 0.04562497
2.81 0.047012508
2.82 0.04842502
2.83 0.049862504
2.84 0.051324964
2.85 0.052812457
2.86 0.054324985
2.87 0.055862486
2.8799999 0.057425022
2.8899999 0.059012532
2.8999999 0.060625017
2.9099998 0.062262535
2.9199998 0.06392503
2.9299998 0.065612495
2.9399998 0.067324996
2.95 0.06906253
2.96 0.07082498
2.97 0.072612524
2.98 0.07442498
2.99 0.076262474
3.0 0.078125


==> figures/RefinementBSpline.csv <==
0.0 0.0
0.0 0.000061035156
0.0078125 0.00018310547
0.015625 0.00036621094
0.0234375 0.00061035156
0.03125 0.00091552734
0.0390625 0.0012817383
0.046875 0.0017089844
0.0546875 0.0021972656
0.0625 0.002746582
0.0703125 0.0033569336
0.078125 0.0040283203
0.0859375 0.004760742
0.09375 0.005554199
0.1015625 0.0064086914
0.109375 0.0073242188
0.1171875 0.008300781
0.125 0.009338379
0.1328125 0.010437012
0.140625 0.01159668
0.1484375 0.012817383
0.15625 0.014099121
0.1640625 0.0154418945
0.171875 0.016845703
0.1796875 0.018310547
0.1875 0.019836426
0.1953125 0.02142334
0.203125 0.023071289
0.2109375 0.024780273
0.21875 0.026550293
0.2265625 0.028381348
0.234375 0.030273438
0.2421875 0.032226563
0.25 0.034240723
0.2578125 0.036315918
0.265625 0.03845215
0.2734375 0.040649414
0.28125 0.042907715
0.2890625 0.04522705
0.296875 0.047607422
0.3046875 0.050048828
0.3125 0.05255127
0.3203125 0.055114746
0.328125 0.057739258
0.3359375 0.060424805
0.34375 0.06317139
0.3515625 0.065979004
0.359375 0.068847656
0.3671875 0.071777344
0.375 0.07476807
0.3828125 0.077819824
0.390625 0.08093262
0.3984375 0.084106445
0.40625 0.08734131
0.4140625 0.09063721
0.421875 0.09399414
0.4296875 0.09741211
0.4375 0.10089111
0.4453125 0.10443115
0.453125 0.10803223
0.4609375 0.111694336
0.46875 0.11541748
0.4765625 0.11920166
0.484375 0.123046875
0.4921875 0.12695313
0.5 0.13092041
0.5078125 0.13494873
0.515625 0.13903809
0.5234375 0.14318848
0.53125 0.1473999
0.5390625 0.15167236
0.546875 0.15600586
0.5546875 0.16040039
0.5625 0.16485596
0.5703125 0.16937256
0.578125 0.1739502
0.5859375 0.17858887
0.59375 0.18328857
0.6015625 0.18804932
0.609375 0.1928711
0.6171875 0.1977539
0.625 0.20269775
0.6328125 0.20770264
0.640625 0.21276855
0.6484375 0.21789551
0.65625 0.2230835
0.6640625 0.22833252
0.671875 0.23364258
0.6796875 0.23901367
0.6875 0.2444458
0.6953125 0.24993896
0.703125 0.25549316
0.7109375 0.2611084
0.71875 0.26678467
0.7265625 0.27252197
0.734375 0.2783203
0.7421875 0.2841797
0.75 0.2901001
0.7578125 0.29608154
0.765625 0.30212402
0.7734375 0.30822754
0.78125 0.3143921
0.7890625 0.32061768
0.796875 0.3269043
0.8046875 0.33325195
0.8125 0.33966064
0.8203125 0.34613037
0.828125 0.35266113
0.8359375 0.35925293
0.84375 0.36590576
0.8515625 0.37261963
0.859375 0.37939453
0.8671875 0.38623047
0.875 0.39312744
0.8828125 0.40008545
0.890625 0.4071045
0.8984375 0.41418457
0.90625 0.42132568
0.9140625 0.42852783
0.921875 0.43579102
0.9296875 0.44311523
0.9375 0.4505005
0.9453125 0.45794678
0.953125 0.4654541
0.9609375 0.47302246
0.96875 0.48065186
0.9765625 0.4883423
0.984375 0.49609375
0.9921875 0.50390625
1.0 0.5115967
1.0078125 0.51916504
1.015625 0.5266113
1.0234375 0.53393555
1.03125 0.5411377
1.0390625 0.5482178
1.046875 0.5551758
1.0546875 0.5620117
1.0625 0.5687256
1.0703125 0.5753174
1.078125 0.5817871
1.0859375 0.58813477
1.09375 0.59436035
1.1015625 0.60046387
1.109375 0.6064453
1.1171875 0.6123047
1.125 0.618042
1.1328125 0.6236572
1.140625 0.6291504
1.1484375 0.6345215
1.15625 0.6397705
1.1640625 0.64489746
1.171875 0.64990234
1.1796875 0.65478516
1.1875 0.6595459
1.1953125 0.6641846
1.203125 0.6687012
1.2109375 0.6730957
1.21875 0.67736816
1.2265625 0.68151855
1.234375 0.6855469
1.2421875 0.6894531
1.25 0.6932373
1.2578125 0.6968994
1.265625 0.70043945
1.2734375 0.7038574
1.28125 0.7071533
1.2890625 0.71032715
1.296875 0.7133789
1.3046875 0.7163086
1.3125 0.7191162
1.3203125 0.72180176
1.328125 0.72436523
1.3359375 0.72680664
1.34375 0.729126
1.3515625 0.73132324
1.359375 0.73339844
1.3671875 0.73535156
1.375 0.7371826
1.3828125 0.7388916
1.390625 0.7404785
1.3984375 0.74194336
1.40625 0.74328613
1.4140625 0.74450684
1.421875 0.74560547
1.4296875 0.74658203
1.4375 0.7474365
1.4453125 0.74816895
1.453125 0.7487793
1.4609375 0.7492676
1.46875 0.7496338
1.4765625 0.7498779
1.484375 0.75
1.4921875 0.75
1.5 0.7498779
1.5078125 0.7496338
1.515625 0.7492676
1.5234375 0.7487793
1.53125 0.74816895
1.5390625 0.7474365
1.546875 0.74658203
1.5546875 0.74560547
1.5625 0.74450684
1.5703125 0.74328613
1.578125 0.74194336
1.5859375 0.7404785
1.59375 0.7388916
1.6015625 0.7371826
1.609375 0.73535156
1.6171875 0.73339844
1.625 0.73132324
1.6328125 0.729126
1.640625 0.72680664
1.6484375 0.72436523
1.65625 0.72180176
1.6640625 0.7191162
1.671875 0.7163086
1.6796875 0.7133789
1.6875 0.71032715
1.6953125 0.7071533
1.703125 0.7038574
1.7109375 0.70043945
1.71875 0.6968994
1.7265625 0.6932373
1.734375 0.6894531
1.7421875 0.6855469
1.75 0.68151855
1.7578125 0.67736816
1.765625 0.6730957
1.7734375 0.6687012
1.78125 0.6641846
1.7890625 0.6595459
1.796875 0.65478516
1.8046875 0.64990234
1.8125 0.64489746
1.8203125 0.6397705
1.828125 0.6345215
1.8359375 0.6291504
1.84375 0.6236572
1.8515625 0.618042
1.859375 0.6123047
1.8671875 0.6064453
1.875 0.60046387
1.8828125 0.59436035
1.890625 0.58813477
1.8984375 0.5817871
1.90625 0.5753174
1.9140625 0.5687256
1.921875 0.5620117
1.9296875 0.5551758
1.9375 0.5482178
1.9453125 0.5411377
1.953125 0.53393555
1.9609375 0.5266113
1.96875 0.51916504
1.9765625 0.5115967
1.984375 0.50390625
1.9921875 0.49609375
2.0 0.4883423
2.0078125 0.48065186
2.015625 0.47302246
2.0234375 0.4654541
2.03125 0.45794678
2.0390625 0.4505005
2.046875 0.44311523
2.0546875 0.43579102
2.0625 0.42852783
2.0703125 0.42132568
2.078125 0.41418457
2.0859375 0.4071045
2.09375 0.40008545
2.1015625 0.39312744
2.109375 0.38623047
2.1171875 0.37939453
2.125 0.37261963
2.1328125 0.36590576
2.140625 0.35925293
2.1484375 0.35266113
2.15625 0.34613037
2.1640625 0.33966064
2.171875 0.33325195
2.1796875 0.3269043
2.1875 0.32061768
2.1953125 0.3143921
2.203125 0.30822754
2.2109375 0.30212402
2.21875 0.29608154
2.2265625 0.2901001
2.234375 0.2841797
2.2421875 0.2783203
2.25 0.27252197
2.2578125 0.26678467
2.265625 0.2611084
2.2734375 0.25549316
2.28125 0.24993896
2.2890625 0.2444458
2.296875 0.23901367
2.3046875 0.23364258
2.3125 0.22833252
2.3203125 0.2230835
2.328125 0.21789551
2.3359375 0.21276855
2.34375 0.20770264
2.3515625 0.20269775
2.359375 0.1977539
2.3671875 0.1928711
2.375 0.18804932
2.3828125 0.18328857
2.390625 0.17858887
2.3984375 0.1739502
2.40625 0.16937256
2.4140625 0.16485596
2.421875 0.16040039
2.4296875 0.15600586
2.4375 0.15167236
2.4453125 0.1473999
2.453125 0.14318848
2.4609375 0.13903809
2.46875 0.13494873
2.4765625 0.13092041
2.484375 0.12695313
2.4921875 0.123046875
2.5 0.11920166
2.5078125 0.11541748
2.515625 0.111694336
2.5234375 0.10803223
2.53125 0.10443115
2.5390625 0.10089111
2.546875 0.09741211
2.5546875 0.09399414
2.5625 0.09063721
2.5703125 0.08734131
2.578125 0.084106445
2.5859375 0.08093262
2.59375 0.077819824
2.6015625 0.07476807
2.609375 0.071777344
2.6171875 0.068847656
2.625 0.065979004
2.6328125 0.06317139
2.640625 0.060424805
2.6484375 0.057739258
2.65625 0.055114746
2.6640625 0.05255127
2.671875 0.050048828
2.6796875 0.047607422
2.6875 0.04522705
2.6953125 0.042907715
2.703125 0.040649414
2.7109375 0.03845215
2.71875 0.036315918
2.7265625 0.034240723
2.734375 0.032226563
2.7421875 0.030273438
2.75 0.028381348
2.7578125 0.026550293
2.765625 0.024780273
2.7734375 0.023071289
2.78125 0.02142334
2.7890625 0.019836426
2.796875 0.018310547
2.8046875 0.016845703
2.8125 0.0154418945
2.8203125 0.014099121
2.828125 0.012817383
2.8359375 0.01159668
2.84375 0.010437012
2.8515625 0.009338379
2.859375 0.008300781
2.8671875 0.0073242188
2.875 0.0064086914
2.8828125 0.005554199
2.890625 0.004760742
2.8984375 0.0040283203
2.90625 0.0033569336
2.9140625 0.002746582
2.921875 0.0021972656
2.9296875 0.0017089844
2.9375 0.0012817383
2.9453125 0.00091552734
2.953125 0.00061035156
2.9609375 0.00036621094
2.96875 0.00018310547
2.9765625 0.000061035156
2.9765625 0.0


==> figures/RefinementBSpline0.csv <==
0.0 0.0
0.0 0.000061035156
0.0078125 0.00018310547
0.015625 0.00036621094
0.0234375 0.00061035156
0.03125 0.00091552734
0.0390625 0.0012817383
0.046875 0.0017089844
0.0546875 0.0021972656
0.0625 0.002746582
0.0703125 0.0033569336
0.078125 0.0040283203
0.0859375 0.004760742
0.09375 0.005554199
0.1015625 0.0064086914
0.109375 0.0073242188
0.1171875 0.008300781
0.125 0.009338379
0.1328125 0.010437012
0.140625 0.01159668
0.1484375 0.012817383
0.15625 0.014099121
0.1640625 0.0154418945
0.171875 0.016845703
0.1796875 0.018310547
0.1875 0.019836426
0.1953125 0.02142334
0.203125 0.023071289
0.2109375 0.024780273
0.21875 0.026550293
0.2265625 0.028381348
0.234375 0.030273438
0.2421875 0.032226563
0.25 0.034240723
0.2578125 0.036315918
0.265625 0.03845215
0.2734375 0.040649414
0.28125 0.042907715
0.2890625 0.04522705
0.296875 0.047607422
0.3046875 0.050048828
0.3125 0.05255127
0.3203125 0.055114746
0.328125 0.057739258
0.3359375 0.060424805
0.34375 0.06317139
0.3515625 0.065979004
0.359375 0.068847656
0.3671875 0.071777344
0.375 0.07476807
0.3828125 0.077819824
0.390625 0.08093262
0.3984375 0.084106445
0.40625 0.08734131
0.4140625 0.09063721
0.421875 0.09399414
0.4296875 0.09741211
0.4375 0.10089111
0.4453125 0.10443115
0.453125 0.10803223
0.4609375 0.111694336
0.46875 0.11541748
0.4765625 0.11920166
0.484375 0.123046875
0.4921875 0.12695313
0.5 0.1307373
0.5078125 0.13439941
0.515625 0.13793945
0.5234375 0.14135742
0.53125 0.14465332
0.5390625 0.14782715
0.546875 0.1508789
0.5546875 0.1538086
0.5625 0.15661621
0.5703125 0.15930176
0.578125 0.16186523
0.5859375 0.16430664
0.59375 0.16662598
0.6015625 0.16882324
0.609375 0.17089844
0.6171875 0.17285156
0.625 0.17468262
0.6328125 0.1763916
0.640625 0.17797852
0.6484375 0.17944336
0.65625 0.18078613
0.6640625 0.18200684
0.671875 0.18310547
0.6796875 0.18408203
0.6875 0.18493652
0.6953125 0.18566895
0.703125 0.1862793
0.7109375 0.18676758
0.71875 0.18713379
0.7265625 0.18737793
0.734375 0.1875
0.7421875 0.1875
0.75 0.18737793
0.7578125 0.18713379
0.765625 0.18676758
0.7734375 0.1862793
0.78125 0.18566895
0.7890625 0.18493652
0.796875 0.18408203
0.8046875 0.18310547
0.8125 0.18200684
0.8203125 0.18078613
0.828125 0.17944336
0.8359375 0.17797852
0.84375 0.1763916
0.8515625 0.17468262
0.859375 0.17285156
0.8671875 0.17089844
0.875 0.16882324
0.8828125 0.16662598
0.890625 0.16430664
0.8984375 0.16186523
0.90625 0.15930176
0.9140625 0.15661621
0.921875 0.1538086
0.9296875 0.1508789
0.9375 0.14782715
0.9453125 0.14465332
0.953125 0.14135742
0.9609375 0.13793945
0.96875 0.13439941
0.9765625 0.1307373
0.984375 0.12695313
0.9921875 0.123046875
1.0 0.11920166
1.0078125 0.11541748
1.015625 0.111694336
1.0234375 0.10803223
1.03125 0.10443115
1.0390625 0.10089111
1.046875 0.09741211
1.0546875 0.09399414
1.0625 0.09063721
1.0703125 0.08734131
1.078125 0.084106445
1.0859375 0.08093262
1.09375 0.077819824
1.1015625 0.07476807
1.109375 0.071777344
1.1171875 0.068847656
1.125 0.065979004
1.1328125 0.06317139
1.140625 0.060424805
1.1484375 0.057739258
1.15625 0.055114746
1.1640625 0.05255127
1.171875 0.050048828
1.1796875 0.047607422
1.1875 0.04522705
1.1953125 0.042907715
1.203125 0.040649414
1.2109375 0.03845215
1.21875 0.036315918
1.2265625 0.034240723
1.234375 0.032226563
1.2421875 0.030273438
1.25 0.028381348
1.2578125 0.026550293
1.265625 0.024780273
1.2734375 0.023071289
1.28125 0.02142334
1.2890625 0.019836426
1.296875 0.018310547
1.3046875 0.016845703
1.3125 0.0154418945
1.3203125 0.014099121
1.328125 0.012817383
1.3359375 0.01159668
1.34375 0.010437012
1.3515625 0.009338379
1.359375 0.008300781
1.3671875 0.0073242188
1.375 0.0064086914
1.3828125 0.005554199
1.390625 0.004760742
1.3984375 0.0040283203
1.40625 0.0033569336
1.4140625 0.002746582
1.421875 0.0021972656
1.4296875 0.0017089844
1.4375 0.0012817383
1.4453125 0.00091552734
1.453125 0.00061035156
1.4609375 0.00036621094
1.46875 0.00018310547
1.4765625 0.000061035156
1.4765625 0.0


==> figures/RefinementBSpline1.csv <==
0.5 0.0
0.5 0.00018310547
0.5078125 0.0005493164
0.515625 0.0010986328
0.5234375 0.0018310547
0.53125 0.002746582
0.5390625 0.0038452148
0.546875 0.005126953
0.5546875 0.006591797
0.5625 0.008239746
0.5703125 0.010070801
0.578125 0.012084961
0.5859375 0.014282227
0.59375 0.016662598
0.6015625 0.019226074
0.609375 0.021972656
0.6171875 0.024902344
0.625 0.028015137
0.6328125 0.031311035
0.640625 0.03479004
0.6484375 0.03845215
0.65625 0.042297363
0.6640625 0.046325684
0.671875 0.05053711
0.6796875 0.05493164
0.6875 0.059509277
0.6953125 0.06427002
0.703125 0.06921387
0.7109375 0.07434082
0.71875 0.07965088
0.7265625 0.08514404
0.734375 0.09082031
0.7421875 0.09667969
0.75 0.10272217
0.7578125 0.108947754
0.765625 0.115356445
0.7734375 0.12194824
0.78125 0.12872314
0.7890625 0.13568115
0.796875 0.14282227
0.8046875 0.15014648
0.8125 0.15765381
0.8203125 0.16534424
0.828125 0.17321777
0.8359375 0.18127441
0.84375 0.18951416
0.8515625 0.19793701
0.859375 0.20654297
0.8671875 0.21533203
0.875 0.2243042
0.8828125 0.23345947
0.890625 0.24279785
0.8984375 0.25231934
0.90625 0.26202393
0.9140625 0.27191162
0.921875 0.28198242
0.9296875 0.29223633
0.9375 0.30267334
0.9453125 0.31329346
0.953125 0.32409668
0.9609375 0.335083
0.96875 0.34625244
0.9765625 0.35760498
0.984375 0.36914063
0.9921875 0.38085938
1.0 0.3922119
1.0078125 0.40319824
1.015625 0.41381836
1.0234375 0.42407227
1.03125 0.43395996
1.0390625 0.44348145
1.046875 0.45263672
1.0546875 0.46142578
1.0625 0.46984863
1.0703125 0.47790527
1.078125 0.4855957
1.0859375 0.49291992
1.09375 0.49987793
1.1015625 0.5064697
1.109375 0.5126953
1.1171875 0.5185547
1.125 0.52404785
1.1328125 0.5291748
1.140625 0.53393555
1.1484375 0.5383301
1.15625 0.5423584
1.1640625 0.5460205
1.171875 0.5493164
1.1796875 0.5522461
1.1875 0.5548096
1.1953125 0.55700684
1.203125 0.5588379
1.2109375 0.56030273
1.21875 0.56140137
1.2265625 0.5621338
1.234375 0.5625
1.2421875 0.5625
1.25 0.5621338
1.2578125 0.56140137
1.265625 0.56030273
1.2734375 0.5588379
1.28125 0.55700684
1.2890625 0.5548096
1.296875 0.5522461
1.3046875 0.5493164
1.3125 0.5460205
1.3203125 0.5423584
1.328125 0.5383301
1.3359375 0.53393555
1.34375 0.5291748
1.3515625 0.52404785
1.359375 0.5185547
1.3671875 0.5126953
1.375 0.5064697
1.3828125 0.49987793
1.390625 0.49291992
1.3984375 0.4855957
1.40625 0.47790527
1.4140625 0.46984863
1.421875 0.46142578
1.4296875 0.45263672
1.4375 0.44348145
1.4453125 0.43395996
1.453125 0.42407227
1.4609375 0.41381836
1.46875 0.40319824
1.4765625 0.3922119
1.484375 0.38085938
1.4921875 0.36914063
1.5 0.35760498
1.5078125 0.34625244
1.515625 0.335083
1.5234375 0.32409668
1.53125 0.31329346
1.5390625 0.30267334
1.546875 0.29223633
1.5546875 0.28198242
1.5625 0.27191162
1.5703125 0.26202393
1.578125 0.25231934
1.5859375 0.24279785
1.59375 0.23345947
1.6015625 0.2243042
1.609375 0.21533203
1.6171875 0.20654297
1.625 0.19793701
1.6328125 0.18951416
1.640625 0.18127441
1.6484375 0.17321777
1.65625 0.16534424
1.6640625 0.15765381
1.671875 0.15014648
1.6796875 0.14282227
1.6875 0.13568115
1.6953125 0.12872314
1.703125 0.12194824
1.7109375 0.115356445
1.71875 0.108947754
1.7265625 0.10272217
1.734375 0.09667969
1.7421875 0.09082031
1.75 0.08514404
1.7578125 0.07965088
1.765625 0.07434082
1.7734375 0.06921387
1.78125 0.06427002
1.7890625 0.059509277
1.796875 0.05493164
1.8046875 0.05053711
1.8125 0.046325684
1.8203125 0.042297363
1.828125 0.03845215
1.8359375 0.03479004
1.84375 0.031311035
1.8515625 0.028015137
1.859375 0.024902344
1.8671875 0.021972656
1.875 0.019226074
1.8828125 0.016662598
1.890625 0.014282227
1.8984375 0.012084961
1.90625 0.010070801
1.9140625 0.008239746
1.921875 0.006591797
1.9296875 0.005126953
1.9375 0.0038452148
1.9453125 0.002746582
1.953125 0.0018310547
1.9609375 0.0010986328
1.96875 0.0005493164
1.9765625 0.00018310547
1.9765625 0.0


==> figures/RefinementBSpline1Int.csv <==
0.0 0.0
0.0 0.0
0.0078125 0.00000047683716
0.015625 0.0000019073486
0.0234375 0.0000047683716
0.03125 0.000009536743
0.0390625 0.0000166893
0.046875 0.00002670288
0.0546875 0.00004005432
0.0625 0.00005722046
0.0703125 0.00007867813
0.078125 0.000104904175
0.0859375 0.00013637543
0.09375 0.00017356873
0.1015625 0.0002169609
0.109375 0.0002670288
0.1171875 0.00032424927
0.125 0.00038909912
0.1328125 0.0004620552
0.140625 0.00054359436
0.1484375 0.0006341934
0.15625 0.0007343292
0.1640625 0.0008444786
0.171875 0.0009651184
0.1796875 0.0010967255
0.1875 0.0012397766
0.1953125 0.0013947487
0.203125 0.0015621185
0.2109375 0.001742363
0.21875 0.0019359589
0.2265625 0.002143383
0.234375 0.0023651123
0.2421875 0.0026016235
0.25 0.0028533936
0.2578125 0.0031208992
0.265625 0.0034046173
0.2734375 0.0037050247
0.28125 0.0040225983
0.2890625 0.004357815
0.296875 0.004711151
0.3046875 0.005083084
0.3125 0.0054740906
0.3203125 0.0058846474
0.328125 0.0063152313
0.3359375 0.0067663193
0.34375 0.007238388
0.3515625 0.0077319145
0.359375 0.0082473755
0.3671875 0.008785248
0.375 0.009346008
0.3828125 0.009930134
0.390625 0.010538101
0.3984375 0.011170387
0.40625 0.011827469
0.4140625 0.012509823
0.421875 0.013217926
0.4296875 0.013952255
0.4375 0.014713287
0.4453125 0.015501499
0.453125 0.016317368
0.4609375 0.01716137
0.46875 0.018033981
0.4765625 0.01893568
0.484375 0.019866943
0.4921875 0.020828247
0.5 0.021820068
0.5078125 0.022842884
0.515625 0.023897171
0.5234375 0.024983406
0.53125 0.026102066
0.5390625 0.027253628
0.546875 0.028438568
0.5546875 0.029657364
0.5625 0.030910492
0.5703125 0.03219843
0.578125 0.033521652
0.5859375 0.034880638
0.59375 0.036275864
0.6015625 0.037707806
0.609375 0.03917694
0.6171875 0.040683746
0.625 0.0422287
0.6328125 0.043812275
0.640625 0.04543495
0.6484375 0.047097206
0.65625 0.048799515
0.6640625 0.050542355
0.671875 0.052326202
0.6796875 0.054151535
0.6875 0.05601883
0.6953125 0.057928562
0.703125 0.05988121
0.7109375 0.06187725
0.71875 0.06391716
0.7265625 0.066001415
0.734375 0.06813049
0.7421875 0.07030487
0.75 0.072525024
0.7578125 0.07479143
0.765625 0.07710457
0.7734375 0.07946491
0.78125 0.08187294
0.7890625 0.08432913
0.796875 0.086833954
0.8046875 0.08938789
0.8125 0.091991425
0.8203125 0.09464502
0.828125 0.09734917
0.8359375 0.10010433
0.84375 0.102910995
0.8515625 0.105769634
0.859375 0.108680725
0.8671875 0.111644745
0.875 0.11466217
0.8828125 0.11773348
0.890625 0.120859146
0.8984375 0.12403965
0.90625 0.12727547
0.9140625 0.13056707
0.921875 0.13391495
0.9296875 0.13731956
0.9375 0.1407814
0.9453125 0.14430094
0.953125 0.14787865
0.9609375 0.151515
0.96875 0.1552105
0.9765625 0.15896559
0.984375 0.16278076
0.9921875 0.1666565
1.0 0.17059326
1.0078125 0.17459011
1.015625 0.17864609
1.0234375 0.18276024
1.03125 0.18693161
1.0390625 0.19115925
1.046875 0.1954422
1.0546875 0.19977951
1.0625 0.20417023
1.0703125 0.2086134
1.078125 0.21310806
1.0859375 0.21765327
1.09375 0.22224808
1.1015625 0.22689152
1.109375 0.23158264
1.1171875 0.2363205
1.125 0.24110413
1.1328125 0.24593258
1.140625 0.2508049
1.1484375 0.25572014
1.15625 0.26067734
1.1640625 0.26567554
1.171875 0.2707138
1.1796875 0.27579117
1.1875 0.28090668
1.1953125 0.28605938
1.203125 0.29124832
1.2109375 0.29647255
1.21875 0.3017311
1.2265625 0.30702305
1.234375 0.3123474
1.2421875 0.31770325
1.25 0.3230896
1.2578125 0.32850552
1.265625 0.33395004
1.2734375 0.33942223
1.28125 0.3449211
1.2890625 0.35044575
1.296875 0.35599518
1.3046875 0.36156845
1.3125 0.3671646
1.3203125 0.3727827
1.328125 0.37842178
1.3359375 0.3840809
1.34375 0.38975906
1.3515625 0.39545536
1.359375 0.40116882
1.3671875 0.4068985
1.375 0.41264343
1.3828125 0.41840267
1.390625 0.42417526
1.3984375 0.42996025
1.40625 0.43575668
1.4140625 0.4415636
1.421875 0.44738007
1.4296875 0.4532051
1.4375 0.45903778
1.4453125 0.46487713
1.453125 0.4707222
1.4609375 0.47657204
1.46875 0.4824257
1.4765625 0.4882822
1.484375 0.49414063
1.4921875 0.5
1.5 0.5058594
1.5078125 0.5117178
1.515625 0.5175743
1.5234375 0.52342796
1.53125 0.5292778
1.5390625 0.5351229
1.546875 0.5409622
1.5546875 0.5467949
1.5625 0.55261993
1.5703125 0.5584364
1.578125 0.5642433
1.5859375 0.57003975
1.59375 0.57582474
1.6015625 0.5815973
1.609375 0.58735657
1.6171875 0.5931015
1.625 0.5988312
1.6328125 0.60454464
1.640625 0.61024094
1.6484375 0.6159191
1.65625 0.6215782
1.6640625 0.6272173
1.671875 0.6328354
1.6796875 0.63843155
1.6875 0.6440048
1.6953125 0.64955425
1.703125 0.6550789
1.7109375 0.6605778
1.71875 0.66604996
1.7265625 0.6714945
1.734375 0.6769104
1.7421875 0.68229675
1.75 0.6876526
1.7578125 0.69297695
1.765625 0.6982689
1.7734375 0.70352745
1.78125 0.7087517
1.7890625 0.7139406
1.796875 0.7190933
1.8046875 0.72420883
1.8125 0.7292862
1.8203125 0.73432446
1.828125 0.73932266
1.8359375 0.74427986
1.84375 0.7491951
1.8515625 0.7540674
1.859375 0.7588959
1.8671875 0.7636795
1.875 0.76841736
1.8828125 0.7731085
1.890625 0.7777519
1.8984375 0.7823467
1.90625 0.78689194
1.9140625 0.7913866
1.921875 0.7958298
1.9296875 0.8002205
1.9375 0.8045578
1.9453125 0.80884075
1.953125 0.8130684
1.9609375 0.81723976
1.96875 0.8213539
1.9765625 0.8254099
1.984375 0.82940674
1.9921875 0.8333435
2.0 0.83721924
2.0078125 0.8410344
2.015625 0.8447895
2.0234375 0.848485
2.03125 0.85212135
2.0390625 0.85569906
2.046875 0.8592186
2.0546875 0.86268044
2.0625 0.86608505
2.0703125 0.8694329
2.078125 0.87272453
2.0859375 0.87596035
2.09375 0.87914085
2.1015625 0.8822665
2.109375 0.8853378
2.1171875 0.88835526
2.125 0.8913193
2.1328125 0.89423037
2.140625 0.897089
2.1484375 0.89989567
2.15625 0.90265083
2.1640625 0.905355
2.171875 0.9080086
2.1796875 0.9106121
2.1875 0.91316605
2.1953125 0.9156709
2.203125 0.91812706
2.2109375 0.9205351
2.21875 0.92289543
2.2265625 0.92520857
2.234375 0.927475
2.2421875 0.9296951
2.25 0.9318695
2.2578125 0.9339986
2.265625 0.93608284
2.2734375 0.93812275
2.28125 0.9401188
2.2890625 0.94207144
2.296875 0.9439812
2.3046875 0.94584846
2.3125 0.9476738
2.3203125 0.94945765
2.328125 0.9512005
2.3359375 0.9529028
2.34375 0.95456505
2.3515625 0.9561877
2.359375 0.9577713
2.3671875 0.95931625
2.375 0.96082306
2.3828125 0.9622922
2.390625 0.96372414
2.3984375 0.96511936
2.40625 0.96647835
2.4140625 0.9678016
2.421875 0.9690895
2.4296875 0.97034264
2.4375 0.97156143
2.4453125 0.9727464
2.453125 0.97389793
2.4609375 0.9750166
2.46875 0.9761028
2.4765625 0.9771571
2.484375 0.97817993
2.4921875 0.97917175
2.5 0.98013306
2.5078125 0.9810643
2.515625 0.981966
2.5234375 0.98283863
2.53125 0.98368263
2.5390625 0.9844985
2.546875 0.9852867
2.5546875 0.98604774
2.5625 0.9867821
2.5703125 0.9874902
2.578125 0.98817253
2.5859375 0.9888296
2.59375 0.9894619
2.6015625 0.99006987
2.609375 0.990654
2.6171875 0.99121475
2.625 0.9917526
2.6328125 0.9922681
2.640625 0.9927616
2.6484375 0.9932337
2.65625 0.99368477
2.6640625 0.99411535
2.671875 0.9945259
2.6796875 0.9949169
2.6875 0.99528885
2.6953125 0.9956422
2.703125 0.9959774
2.7109375 0.996295
2.71875 0.9965954
2.7265625 0.9968791
2.734375 0.9971466
2.7421875 0.9973984
2.75 0.9976349
2.7578125 0.9978566
2.765625 0.99806404
2.7734375 0.99825764
2.78125 0.9984379
2.7890625 0.99860525
2.796875 0.9987602
2.8046875 0.9989033
2.8125 0.9990349
2.8203125 0.9991555
2.828125 0.9992657
2.8359375 0.9993658
2.84375 0.9994564
2.8515625 0.99953794
2.859375 0.9996109
2.8671875 0.99967575
2.875 0.999733
2.8828125 0.99978304
2.890625 0.99982643
2.8984375 0.9998636
2.90625 0.9998951
2.9140625 0.9999213
2.921875 0.9999428
2.9296875 0.99995995
2.9375 0.9999733
2.9453125 0.9999833
2.953125 0.99999046
2.9609375 0.99999523
2.96875 0.9999981
2.9765625 0.9999995
2.984375 1.0
2.9921875 1.0
3.0 1.0


==> figures/RefinementBSpline1Int0.csv <==
0.0 0.0
0.0 0.0
0.0078125 0.00000047683716
0.015625 0.0000019073486
0.0234375 0.0000047683716
0.03125 0.000009536743
0.0390625 0.0000166893
0.046875 0.00002670288
0.0546875 0.00004005432
0.0625 0.00005722046
0.0703125 0.00007867813
0.078125 0.000104904175
0.0859375 0.00013637543
0.09375 0.00017356873
0.1015625 0.0002169609
0.109375 0.0002670288
0.1171875 0.00032424927
0.125 0.00038909912
0.1328125 0.0004620552
0.140625 0.00054359436
0.1484375 0.0006341934
0.15625 0.0007343292
0.1640625 0.0008444786
0.171875 0.0009651184
0.1796875 0.0010967255
0.1875 0.0012397766
0.1953125 0.0013947487
0.203125 0.0015621185
0.2109375 0.001742363
0.21875 0.0019359589
0.2265625 0.002143383
0.234375 0.0023651123
0.2421875 0.0026016235
0.25 0.0028533936
0.2578125 0.0031208992
0.265625 0.0034046173
0.2734375 0.0037050247
0.28125 0.0040225983
0.2890625 0.004357815
0.296875 0.004711151
0.3046875 0.005083084
0.3125 0.0054740906
0.3203125 0.0058846474
0.328125 0.0063152313
0.3359375 0.0067663193
0.34375 0.007238388
0.3515625 0.0077319145
0.359375 0.0082473755
0.3671875 0.008785248
0.375 0.009346008
0.3828125 0.009930134
0.390625 0.010538101
0.3984375 0.011170387
0.40625 0.011827469
0.4140625 0.012509823
0.421875 0.013217926
0.4296875 0.013952255
0.4375 0.014713287
0.4453125 0.015501499
0.453125 0.016317368
0.4609375 0.01716137
0.46875 0.018033981
0.4765625 0.01893568
0.484375 0.019866943
0.4921875 0.020828247
0.5 0.021820068
0.5078125 0.022841454
0.515625 0.023891449
0.5234375 0.024969101
0.53125 0.026073456
0.5390625 0.02720356
0.546875 0.02835846
0.5546875 0.0295372
0.5625 0.03073883
0.5703125 0.031962395
0.578125 0.03320694
0.5859375 0.03447151
0.59375 0.035755157
0.6015625 0.037056923
0.609375 0.038375854
0.6171875 0.039711
0.625 0.0410614
0.6328125 0.04242611
0.640625 0.04380417
0.6484375 0.045194626
0.65625 0.046596527
0.6640625 0.04800892
0.671875 0.049430847
0.6796875 0.05086136
0.6875 0.0522995
0.6953125 0.053744316
0.703125 0.055194855
0.7109375 0.05665016
0.71875 0.058109283
0.7265625 0.059571266
0.734375 0.061035156
0.7421875 0.0625
0.75 0.063964844
0.7578125 0.065428734
0.765625 0.06689072
0.7734375 0.06834984
0.78125 0.069805145
0.7890625 0.071255684
0.796875 0.0727005
0.8046875 0.07413864
0.8125 0.07556915
0.8203125 0.07699108
0.828125 0.07840347
0.8359375 0.079805374
0.84375 0.08119583
0.8515625 0.08257389
0.859375 0.0839386
0.8671875 0.085289
0.875 0.086624146
0.8828125 0.08794308
0.890625 0.08924484
0.8984375 0.09052849
0.90625 0.09179306
0.9140625 0.093037605
0.921875 0.09426117
0.9296875 0.0954628
0.9375 0.09664154
0.9453125 0.09779644
0.953125 0.098926544
0.9609375 0.1000309
0.96875 0.10110855
0.9765625 0.10215855
0.984375 0.10317993
0.9921875 0.10417175
1.0 0.10513306
1.0078125 0.10606432
1.015625 0.10696602
1.0234375 0.10783863
1.03125 0.10868263
1.0390625 0.1094985
1.046875 0.11028671
1.0546875 0.111047745
1.0625 0.111782074
1.0703125 0.11249018
1.078125 0.11317253
1.0859375 0.11382961
1.09375 0.1144619
1.1015625 0.115069866
1.109375 0.11565399
1.1171875 0.11621475
1.125 0.116752625
1.1328125 0.117268085
1.140625 0.11776161
1.1484375 0.11823368
1.15625 0.11868477
1.1640625 0.11911535
1.171875 0.11952591
1.1796875 0.119916916
1.1875 0.12028885
1.1953125 0.120642185
1.203125 0.1209774
1.2109375 0.121294975
1.21875 0.12159538
1.2265625 0.1218791
1.234375 0.12214661
1.2421875 0.12239838
1.25 0.12263489
1.2578125 0.12285662
1.265625 0.12306404
1.2734375 0.12325764
1.28125 0.12343788
1.2890625 0.12360525
1.296875 0.12376022
1.3046875 0.123903275
1.3125 0.12403488
1.3203125 0.12415552
1.328125 0.12426567
1.3359375 0.12436581
1.34375 0.124456406
1.3515625 0.124537945
1.359375 0.1246109
1.3671875 0.12467575
1.375 0.12473297
1.3828125 0.12478304
1.390625 0.12482643
1.3984375 0.124863625
1.40625 0.124895096
1.4140625 0.12492132
1.421875 0.12494278
1.4296875 0.124959946
1.4375 0.1249733
1.4453125 0.12498331
1.453125 0.12499046
1.4609375 0.12499523
1.46875 0.12499809
1.4765625 0.12499952
1.484375 0.125
1.4921875 0.125
3.0 0.125


==> figures/RefinementBSpline1Int1.csv <==
0.0 0.0
0.5 0.0
0.5078125 0.0000014305115
0.515625 0.000005722046
0.5234375 0.000014305115
0.53125 0.00002861023
0.5390625 0.0000500679
0.546875 0.00008010864
0.5546875 0.000120162964
0.5625 0.00017166138
0.5703125 0.0002360344
0.578125 0.00031471252
0.5859375 0.00040912628
0.59375 0.0005207062
0.6015625 0.0006508827
0.609375 0.0008010864
0.6171875 0.0009727478
0.625 0.0011672974
0.6328125 0.0013861656
0.640625 0.0016307831
0.6484375 0.0019025803
0.65625 0.0022029877
0.6640625 0.0025334358
0.671875 0.0028953552
0.6796875 0.0032901764
0.6875 0.0037193298
0.6953125 0.004184246
0.703125 0.0046863556
0.7109375 0.005227089
0.71875 0.0058078766
0.7265625 0.006430149
0.734375 0.007095337
0.7421875 0.0078048706
0.75 0.008560181
0.7578125 0.009362698
0.765625 0.010213852
0.7734375 0.011115074
0.78125 0.012067795
0.7890625 0.013073444
0.796875 0.014133453
0.8046875 0.015249252
0.8125 0.016422272
0.8203125 0.017653942
0.828125 0.018945694
0.8359375 0.020298958
0.84375 0.021715164
0.8515625 0.023195744
0.859375 0.024742126
0.8671875 0.026355743
0.875 0.028038025
0.8828125 0.029790401
0.890625 0.031614304
0.8984375 0.03351116
0.90625 0.035482407
0.9140625 0.03752947
0.921875 0.039653778
0.9296875 0.041856766
0.9375 0.044139862
0.9453125 0.046504498
0.953125 0.048952103
0.9609375 0.051484108
0.96875 0.054101944
0.9765625 0.05680704
0.984375 0.05960083
0.9921875 0.06248474
1.0 0.065460205
1.0078125 0.06852436
1.015625 0.07167435
1.0234375 0.0749073
1.03125 0.07822037
1.0390625 0.08161068
1.046875 0.08507538
1.0546875 0.0886116
1.0625 0.09221649
1.0703125 0.095887184
1.078125 0.09962082
1.0859375 0.103414536
1.09375 0.10726547
1.1015625 0.11117077
1.109375 0.11512756
1.1171875 0.119132996
1.125 0.123184204
1.1328125 0.12727833
1.140625 0.1314125
1.1484375 0.13558388
1.15625 0.13978958
1.1640625 0.14402676
1.171875 0.14829254
1.1796875 0.15258408
1.1875 0.1568985
1.1953125 0.16123295
1.203125 0.16558456
1.2109375 0.16995049
1.21875 0.17432785
1.2265625 0.1787138
1.234375 0.18310547
1.2421875 0.1875
1.25 0.19189453
1.2578125 0.1962862
1.265625 0.20067215
1.2734375 0.20504951
1.28125 0.20941544
1.2890625 0.21376705
1.296875 0.2181015
1.3046875 0.22241592
1.3125 0.22670746
1.3203125 0.23097324
1.328125 0.23521042
1.3359375 0.23941612
1.34375 0.2435875
1.3515625 0.24772167
1.359375 0.2518158
1.3671875 0.255867
1.375 0.25987244
1.3828125 0.26382923
1.390625 0.26773453
1.3984375 0.27158546
1.40625 0.27537918
1.4140625 0.27911282
1.421875 0.2827835
1.4296875 0.2863884
1.4375 0.28992462
1.4453125 0.29338932
1.453125 0.29677963
1.4609375 0.3000927
1.46875 0.30332565
1.4765625 0.30647564
1.484375 0.3095398
1.4921875 0.31251526
1.5 0.31539917
1.5078125 0.31819296
1.515625 0.32089806
1.5234375 0.3235159
1.53125 0.3260479
1.5390625 0.3284955
1.546875 0.33086014
1.5546875 0.33314323
1.5625 0.33534622
1.5703125 0.33747053
1.578125 0.3395176
1.5859375 0.34148884
1.59375 0.3433857
1.6015625 0.3452096
1.609375 0.34696198
1.6171875 0.34864426
1.625 0.35025787
1.6328125 0.35180426
1.640625 0.35328484
1.6484375 0.35470104
1.65625 0.3560543
1.6640625 0.35734606
1.671875 0.35857773
1.6796875 0.35975075
1.6875 0.36086655
1.6953125 0.36192656
1.703125 0.3629322
1.7109375 0.36388493
1.71875 0.36478615
1.7265625 0.3656373
1.734375 0.36643982
1.7421875 0.36719513
1.75 0.36790466
1.7578125 0.36856985
1.765625 0.36919212
1.7734375 0.3697729
1.78125 0.37031364
1.7890625 0.37081575
1.796875 0.37128067
1.8046875 0.37170982
1.8125 0.37210464
1.8203125 0.37246656
1.828125 0.372797
1.8359375 0.37309742
1.84375 0.37336922
1.8515625 0.37361383
1.859375 0.3738327
1.8671875 0.37402725
1.875 0.3741989
1.8828125 0.37434912
1.890625 0.3744793
1.8984375 0.37459087
1.90625 0.3746853
1.9140625 0.37476397
1.921875 0.37482834
1.9296875 0.37487984
1.9375 0.3749199
1.9453125 0.37494993
1.953125 0.3749714
1.9609375 0.3749857
1.96875 0.37499428
1.9765625 0.37499857
1.984375 0.375
1.9921875 0.375
3.0 0.375


==> figures/RefinementBSpline1Int2.csv <==
0.0 0.0
1.0 0.0
1.0078125 0.0000014305115
1.015625 0.000005722046
1.0234375 0.000014305115
1.03125 0.00002861023
1.0390625 0.0000500679
1.046875 0.00008010864
1.0546875 0.000120162964
1.0625 0.00017166138
1.0703125 0.0002360344
1.078125 0.00031471252
1.0859375 0.00040912628
1.09375 0.0005207062
1.1015625 0.0006508827
1.109375 0.0008010864
1.1171875 0.0009727478
1.125 0.0011672974
1.1328125 0.0013861656
1.140625 0.0016307831
1.1484375 0.0019025803
1.15625 0.0022029877
1.1640625 0.0025334358
1.171875 0.0028953552
1.1796875 0.0032901764
1.1875 0.0037193298
1.1953125 0.004184246
1.203125 0.0046863556
1.2109375 0.005227089
1.21875 0.0058078766
1.2265625 0.006430149
1.234375 0.007095337
1.2421875 0.0078048706
1.25 0.008560181
1.2578125 0.009362698
1.265625 0.010213852
1.2734375 0.011115074
1.28125 0.012067795
1.2890625 0.013073444
1.296875 0.014133453
1.3046875 0.015249252
1.3125 0.016422272
1.3203125 0.017653942
1.328125 0.018945694
1.3359375 0.020298958
1.34375 0.021715164
1.3515625 0.023195744
1.359375 0.024742126
1.3671875 0.026355743
1.375 0.028038025
1.3828125 0.029790401
1.390625 0.031614304
1.3984375 0.03351116
1.40625 0.035482407
1.4140625 0.03752947
1.421875 0.039653778
1.4296875 0.041856766
1.4375 0.044139862
1.4453125 0.046504498
1.453125 0.048952103
1.4609375 0.051484108
1.46875 0.054101944
1.4765625 0.05680704
1.484375 0.05960083
1.4921875 0.06248474
1.5 0.065460205
1.5078125 0.06852436
1.515625 0.07167435
1.5234375 0.0749073
1.53125 0.07822037
1.5390625 0.08161068
1.546875 0.08507538
1.5546875 0.0886116
1.5625 0.09221649
1.5703125 0.095887184
1.578125 0.09962082
1.5859375 0.103414536
1.59375 0.10726547
1.6015625 0.11117077
1.609375 0.11512756
1.6171875 0.119132996
1.625 0.123184204
1.6328125 0.12727833
1.640625 0.1314125
1.6484375 0.13558388
1.65625 0.13978958
1.6640625 0.14402676
1.671875 0.14829254
1.6796875 0.15258408
1.6875 0.1568985
1.6953125 0.16123295
1.703125 0.16558456
1.7109375 0.16995049
1.71875 0.17432785
1.7265625 0.1787138
1.734375 0.18310547
1.7421875 0.1875
1.75 0.19189453
1.7578125 0.1962862
1.765625 0.20067215
1.7734375 0.20504951
1.78125 0.20941544
1.7890625 0.21376705
1.796875 0.2181015
1.8046875 0.22241592
1.8125 0.22670746
1.8203125 0.23097324
1.828125 0.23521042
1.8359375 0.23941612
1.84375 0.2435875
1.8515625 0.24772167
1.859375 0.2518158
1.8671875 0.255867
1.875 0.25987244
1.8828125 0.26382923
1.890625 0.26773453
1.8984375 0.27158546
1.90625 0.27537918
1.9140625 0.27911282
1.921875 0.2827835
1.9296875 0.2863884
1.9375 0.28992462
1.9453125 0.29338932
1.953125 0.29677963
1.9609375 0.3000927
1.96875 0.30332565
1.9765625 0.30647564
1.984375 0.3095398
1.9921875 0.31251526
2.0 0.31539917
2.0078125 0.31819296
2.015625 0.32089806
2.0234375 0.3235159
2.03125 0.3260479
2.0390625 0.3284955
2.046875 0.33086014
2.0546875 0.33314323
2.0625 0.33534622
2.0703125 0.33747053
2.078125 0.3395176
2.0859375 0.34148884
2.09375 0.3433857
2.1015625 0.3452096
2.109375 0.34696198
2.1171875 0.34864426
2.125 0.35025787
2.1328125 0.35180426
2.140625 0.35328484
2.1484375 0.35470104
2.15625 0.3560543
2.1640625 0.35734606
2.171875 0.35857773
2.1796875 0.35975075
2.1875 0.36086655
2.1953125 0.36192656
2.203125 0.3629322
2.2109375 0.36388493
2.21875 0.36478615
2.2265625 0.3656373
2.234375 0.36643982
2.2421875 0.36719513
2.25 0.36790466
2.2578125 0.36856985
2.265625 0.36919212
2.2734375 0.3697729
2.28125 0.37031364
2.2890625 0.37081575
2.296875 0.37128067
2.3046875 0.37170982
2.3125 0.37210464
2.3203125 0.37246656
2.328125 0.372797
2.3359375 0.37309742
2.34375 0.37336922
2.3515625 0.37361383
2.359375 0.3738327
2.3671875 0.37402725
2.375 0.3741989
2.3828125 0.37434912
2.390625 0.3744793
2.3984375 0.37459087
2.40625 0.3746853
2.4140625 0.37476397
2.421875 0.37482834
2.4296875 0.37487984
2.4375 0.3749199
2.4453125 0.37494993
2.453125 0.3749714
2.4609375 0.3749857
2.46875 0.37499428
2.4765625 0.37499857
2.484375 0.375
2.4921875 0.375
3.0 0.375


==> figures/RefinementBSpline1Int3.csv <==
0.0 0.0
1.5 0.0
1.5078125 0.00000047683716
1.515625 0.0000019073486
1.5234375 0.0000047683716
1.53125 0.000009536743
1.5390625 0.0000166893
1.546875 0.00002670288
1.5546875 0.00004005432
1.5625 0.00005722046
1.5703125 0.00007867813
1.578125 0.000104904175
1.5859375 0.00013637543
1.59375 0.00017356873
1.6015625 0.0002169609
1.609375 0.0002670288
1.6171875 0.00032424927
1.625 0.00038909912
1.6328125 0.0004620552
1.640625 0.00054359436
1.6484375 0.0006341934
1.65625 0.0007343292
1.6640625 0.0008444786
1.671875 0.0009651184
1.6796875 0.0010967255
1.6875 0.0012397766
1.6953125 0.0013947487
1.703125 0.0015621185
1.7109375 0.001742363
1.71875 0.0019359589
1.7265625 0.002143383
1.734375 0.0023651123
1.7421875 0.0026016235
1.75 0.0028533936
1.7578125 0.0031208992
1.765625 0.0034046173
1.7734375 0.0037050247
1.78125 0.0040225983
1.7890625 0.004357815
1.796875 0.004711151
1.8046875 0.005083084
1.8125 0.0054740906
1.8203125 0.0058846474
1.828125 0.0063152313
1.8359375 0.0067663193
1.84375 0.007238388
1.8515625 0.0077319145
1.859375 0.0082473755
1.8671875 0.008785248
1.875 0.009346008
1.8828125 0.009930134
1.890625 0.010538101
1.8984375 0.011170387
1.90625 0.011827469
1.9140625 0.012509823
1.921875 0.013217926
1.9296875 0.013952255
1.9375 0.014713287
1.9453125 0.015501499
1.953125 0.016317368
1.9609375 0.01716137
1.96875 0.018033981
1.9765625 0.01893568
1.984375 0.019866943
1.9921875 0.020828247
2.0 0.021820068
2.0078125 0.022841454
2.015625 0.023891449
2.0234375 0.024969101
2.03125 0.026073456
2.0390625 0.02720356
2.046875 0.02835846
2.0546875 0.0295372
2.0625 0.03073883
2.0703125 0.031962395
2.078125 0.03320694
2.0859375 0.03447151
2.09375 0.035755157
2.1015625 0.037056923
2.109375 0.038375854
2.1171875 0.039711
2.125 0.0410614
2.1328125 0.04242611
2.140625 0.04380417
2.1484375 0.045194626
2.15625 0.046596527
2.1640625 0.04800892
2.171875 0.049430847
2.1796875 0.05086136
2.1875 0.0522995
2.1953125 0.053744316
2.203125 0.055194855
2.2109375 0.05665016
2.21875 0.058109283
2.2265625 0.059571266
2.234375 0.061035156
2.2421875 0.0625
2.25 0.063964844
2.2578125 0.065428734
2.265625 0.06689072
2.2734375 0.06834984
2.28125 0.069805145
2.2890625 0.071255684
2.296875 0.0727005
2.3046875 0.07413864
2.3125 0.07556915
2.3203125 0.07699108
2.328125 0.07840347
2.3359375 0.079805374
2.34375 0.08119583
2.3515625 0.08257389
2.359375 0.0839386
2.3671875 0.085289
2.375 0.086624146
2.3828125 0.08794308
2.390625 0.08924484
2.3984375 0.09052849
2.40625 0.09179306
2.4140625 0.093037605
2.421875 0.09426117
2.4296875 0.0954628
2.4375 0.09664154
2.4453125 0.09779644
2.453125 0.098926544
2.4609375 0.1000309
2.46875 0.10110855
2.4765625 0.10215855
2.484375 0.10317993
2.4921875 0.10417175
2.5 0.10513306
2.5078125 0.10606432
2.515625 0.10696602
2.5234375 0.10783863
2.53125 0.10868263
2.5390625 0.1094985
2.546875 0.11028671
2.5546875 0.111047745
2.5625 0.111782074
2.5703125 0.11249018
2.578125 0.11317253
2.5859375 0.11382961
2.59375 0.1144619
2.6015625 0.115069866
2.609375 0.11565399
2.6171875 0.11621475
2.625 0.116752625
2.6328125 0.117268085
2.640625 0.11776161
2.6484375 0.11823368
2.65625 0.11868477
2.6640625 0.11911535
2.671875 0.11952591
2.6796875 0.119916916
2.6875 0.12028885
2.6953125 0.120642185
2.703125 0.1209774
2.7109375 0.121294975
2.71875 0.12159538
2.7265625 0.1218791
2.734375 0.12214661
2.7421875 0.12239838
2.75 0.12263489
2.7578125 0.12285662
2.765625 0.12306404
2.7734375 0.12325764
2.78125 0.12343788
2.7890625 0.12360525
2.796875 0.12376022
2.8046875 0.123903275
2.8125 0.12403488
2.8203125 0.12415552
2.828125 0.12426567
2.8359375 0.12436581
2.84375 0.124456406
2.8515625 0.124537945
2.859375 0.1246109
2.8671875 0.12467575
2.875 0.12473297
2.8828125 0.12478304
2.890625 0.12482643
2.8984375 0.124863625
2.90625 0.124895096
2.9140625 0.12492132
2.921875 0.12494278
2.9296875 0.124959946
2.9375 0.1249733
2.9453125 0.12498331
2.953125 0.12499046
2.9609375 0.12499523
2.96875 0.12499809
2.9765625 0.12499952
2.984375 0.125
2.9921875 0.125
3.0 0.125


==> figures/RefinementBSpline2.csv <==
1.0 0.0
1.0 0.00018310547
1.0078125 0.0005493164
1.015625 0.0010986328
1.0234375 0.0018310547
1.03125 0.002746582
1.0390625 0.0038452148
1.046875 0.005126953
1.0546875 0.006591797
1.0625 0.008239746
1.0703125 0.010070801
1.078125 0.012084961
1.0859375 0.014282227
1.09375 0.016662598
1.1015625 0.019226074
1.109375 0.021972656
1.1171875 0.024902344
1.125 0.028015137
1.1328125 0.031311035
1.140625 0.03479004
1.1484375 0.03845215
1.15625 0.042297363
1.1640625 0.046325684
1.171875 0.05053711
1.1796875 0.05493164
1.1875 0.059509277
1.1953125 0.06427002
1.203125 0.06921387
1.2109375 0.07434082
1.21875 0.07965088
1.2265625 0.08514404
1.234375 0.09082031
1.2421875 0.09667969
1.25 0.10272217
1.2578125 0.108947754
1.265625 0.115356445
1.2734375 0.12194824
1.28125 0.12872314
1.2890625 0.13568115
1.296875 0.14282227
1.3046875 0.15014648
1.3125 0.15765381
1.3203125 0.16534424
1.328125 0.17321777
1.3359375 0.18127441
1.34375 0.18951416
1.3515625 0.19793701
1.359375 0.20654297
1.3671875 0.21533203
1.375 0.2243042
1.3828125 0.23345947
1.390625 0.24279785
1.3984375 0.25231934
1.40625 0.26202393
1.4140625 0.27191162
1.421875 0.28198242
1.4296875 0.29223633
1.4375 0.30267334
1.4453125 0.31329346
1.453125 0.32409668
1.4609375 0.335083
1.46875 0.34625244
1.4765625 0.35760498
1.484375 0.36914063
1.4921875 0.38085938
1.5 0.3922119
1.5078125 0.40319824
1.515625 0.41381836
1.5234375 0.42407227
1.53125 0.43395996
1.5390625 0.44348145
1.546875 0.45263672
1.5546875 0.46142578
1.5625 0.46984863
1.5703125 0.47790527
1.578125 0.4855957
1.5859375 0.49291992
1.59375 0.49987793
1.6015625 0.5064697
1.609375 0.5126953
1.6171875 0.5185547
1.625 0.52404785
1.6328125 0.5291748
1.640625 0.53393555
1.6484375 0.5383301
1.65625 0.5423584
1.6640625 0.5460205
1.671875 0.5493164
1.6796875 0.5522461
1.6875 0.5548096
1.6953125 0.55700684
1.703125 0.5588379
1.7109375 0.56030273
1.71875 0.56140137
1.7265625 0.5621338
1.734375 0.5625
1.7421875 0.5625
1.75 0.5621338
1.7578125 0.56140137
1.765625 0.56030273
1.7734375 0.5588379
1.78125 0.55700684
1.7890625 0.5548096
1.796875 0.5522461
1.8046875 0.5493164
1.8125 0.5460205
1.8203125 0.5423584
1.828125 0.5383301
1.8359375 0.53393555
1.84375 0.5291748
1.8515625 0.52404785
1.859375 0.5185547
1.8671875 0.5126953
1.875 0.5064697
1.8828125 0.49987793
1.890625 0.49291992
1.8984375 0.4855957
1.90625 0.47790527
1.9140625 0.46984863
1.921875 0.46142578
1.9296875 0.45263672
1.9375 0.44348145
1.9453125 0.43395996
1.953125 0.42407227
1.9609375 0.41381836
1.96875 0.40319824
1.9765625 0.3922119
1.984375 0.38085938
1.9921875 0.36914063
2.0 0.35760498
2.0078125 0.34625244
2.015625 0.335083
2.0234375 0.32409668
2.03125 0.31329346
2.0390625 0.30267334
2.046875 0.29223633
2.0546875 0.28198242
2.0625 0.27191162
2.0703125 0.26202393
2.078125 0.25231934
2.0859375 0.24279785
2.09375 0.23345947
2.1015625 0.2243042
2.109375 0.21533203
2.1171875 0.20654297
2.125 0.19793701
2.1328125 0.18951416
2.140625 0.18127441
2.1484375 0.17321777
2.15625 0.16534424
2.1640625 0.15765381
2.171875 0.15014648
2.1796875 0.14282227
2.1875 0.13568115
2.1953125 0.12872314
2.203125 0.12194824
2.2109375 0.115356445
2.21875 0.108947754
2.2265625 0.10272217
2.234375 0.09667969
2.2421875 0.09082031
2.25 0.08514404
2.2578125 0.07965088
2.265625 0.07434082
2.2734375 0.06921387
2.28125 0.06427002
2.2890625 0.059509277
2.296875 0.05493164
2.3046875 0.05053711
2.3125 0.046325684
2.3203125 0.042297363
2.328125 0.03845215
2.3359375 0.03479004
2.34375 0.031311035
2.3515625 0.028015137
2.359375 0.024902344
2.3671875 0.021972656
2.375 0.019226074
2.3828125 0.016662598
2.390625 0.014282227
2.3984375 0.012084961
2.40625 0.010070801
2.4140625 0.008239746
2.421875 0.006591797
2.4296875 0.005126953
2.4375 0.0038452148
2.4453125 0.002746582
2.453125 0.0018310547
2.4609375 0.0010986328
2.46875 0.0005493164
2.4765625 0.00018310547
2.4765625 0.0


==> figures/RefinementBSpline2Int.csv <==
0.0 0.0
0.0078125 0.0
0.015625 0.0000000037252903
0.0234375 0.000000018626451
0.03125 0.000000055879354
0.0390625 0.00000013038516
0.046875 0.00000026077032
0.0546875 0.00000046938658
0.0625 0.00000078231096
0.0703125 0.0000012293458
0.078125 0.0000018440187
0.0859375 0.0000026635826
0.09375 0.0000037290156
0.1015625 0.0000050850213
0.109375 0.0000067800283
0.1171875 0.000008866191
0.125 0.000011399388
0.1328125 0.000014439225
0.140625 0.000018049031
0.1484375 0.000022295862
0.15625 0.000027250499
0.1640625 0.000032987446
0.171875 0.000039584935
0.1796875 0.000047124922
0.1875 0.00005569309
0.1953125 0.000065378845
0.203125 0.00007627532
0.2109375 0.00008847937
0.21875 0.00010209158
0.2265625 0.00011721626
0.234375 0.00013396144
0.2421875 0.00015243888
0.25 0.00017276406
0.2578125 0.0001950562
0.265625 0.00021943823
0.2734375 0.0002460368
0.28125 0.0002749823
0.2890625 0.00030640885
0.296875 0.00034045428
0.3046875 0.00037726015
0.3125 0.00041697174
0.3203125 0.00045973808
0.328125 0.0005057119
0.3359375 0.0005550496
0.34375 0.0006079115
0.3515625 0.0006644614
0.359375 0.000724867
0.3671875 0.0007892996
0.375 0.00085793436
0.3828125 0.00093095005
0.390625 0.0010085292
0.3984375 0.0010908581
0.40625 0.0011781268
0.4140625 0.0012705289
0.421875 0.0013682619
0.4296875 0.0014715269
0.4375 0.0015805289
0.4453125 0.0016954765
0.453125 0.0018165819
0.4609375 0.0019440614
0.46875 0.0020781346
0.4765625 0.002219025
0.484375 0.00236696
0.4921875 0.0025221705
0.5 0.0026848912
0.5078125 0.0028553605
0.515625 0.0030338205
0.5234375 0.0032205172
0.53125 0.0034157
0.5390625 0.0036196224
0.546875 0.0038325414
0.5546875 0.0040547177
0.5625 0.004286416
0.5703125 0.004527904
0.578125 0.0047794543
0.5859375 0.005041342
0.59375 0.005313847
0.6015625 0.0055972524
0.609375 0.0058918446
0.6171875 0.0061979145
0.625 0.0065157562
0.6328125 0.006845668
0.640625 0.0071879514
0.6484375 0.007542912
0.65625 0.007910859
0.6640625 0.008292105
0.671875 0.008686967
0.6796875 0.009095766
0.6875 0.0095188245
0.6953125 0.009956472
0.703125 0.0104090385
0.7109375 0.0108768605
0.71875 0.0113602765
0.7265625 0.011859629
0.734375 0.012375265
0.7421875 0.012907535
0.75 0.013456792
0.7578125 0.014023393
0.765625 0.014607701
0.7734375 0.015210081
0.78125 0.0158309
0.7890625 0.016470533
0.796875 0.017129354
0.8046875 0.017807744
0.8125 0.018506087
0.8203125 0.01922477
0.828125 0.019964185
0.8359375 0.020724725
0.84375 0.02150679
0.8515625 0.022310782
0.859375 0.023137107
0.8671875 0.023986176
0.875 0.0248584
0.8828125 0.025754198
0.890625 0.026673991
0.8984375 0.027618203
0.90625 0.028587263
0.9140625 0.029581603
0.921875 0.030601658
0.9296875 0.03164787
0.9375 0.032720678
0.9453125 0.033820532
0.953125 0.034947883
0.9609375 0.036103185
0.96875 0.037286896
0.9765625 0.03849948
0.984375 0.039741397
0.9921875 0.04101312
1.0 0.042315125
1.0078125 0.043647885
1.015625 0.04501187
1.0234375 0.046407543
1.03125 0.047835357
1.0390625 0.04929576
1.046875 0.050789192
1.0546875 0.052316085
1.0625 0.053876862
1.0703125 0.05547194
1.078125 0.057101734
1.0859375 0.05876664
1.09375 0.060467057
1.1015625 0.06220337
1.109375 0.06397596
1.1171875 0.0657852
1.125 0.06763145
1.1328125 0.06951508
1.140625 0.07143643
1.1484375 0.07339584
1.15625 0.075393654
1.1640625 0.077430196
1.171875 0.07950579
1.1796875 0.08162074
1.1875 0.08377536
1.1953125 0.08596994
1.203125 0.08820478
1.2109375 0.090480156
1.21875 0.09279635
1.2265625 0.09515362
1.234375 0.09755224
1.2421875 0.099992454
1.25 0.10247451
1.2578125 0.10499865
1.265625 0.1075651
1.2734375 0.11017408
1.28125 0.11282582
1.2890625 0.115520515
1.296875 0.11825837
1.3046875 0.121039584
1.3125 0.12386434
1.3203125 0.12673281
1.328125 0.12964517
1.3359375 0.13260159
1.34375 0.13560222
1.3515625 0.13864721
1.359375 0.14173672
1.3671875 0.14487085
1.375 0.14804974
1.3828125 0.15127352
1.390625 0.1545423
1.3984375 0.15785617
1.40625 0.16121523
1.4140625 0.16461958
1.421875 0.1680693
1.4296875 0.17156446
1.4375 0.17510512
1.4453125 0.17869136
1.453125 0.18232322
1.4609375 0.18600073
1.46875 0.18972395
1.4765625 0.1934929
1.484375 0.19730762
1.4921875 0.20116809
1.5 0.20507434
1.5078125 0.20902637
1.515625 0.21302417
1.5234375 0.21706772
1.53125 0.221157
1.5390625 0.22529198
1.546875 0.22947264
1.5546875 0.2336989
1.5625 0.23797074
1.5703125 0.24228808
1.578125 0.24665087
1.5859375 0.25105903
1.59375 0.25551248
1.6015625 0.2600111
1.609375 0.26455483
1.6171875 0.26914355
1.625 0.27377716
1.6328125 0.27845553
1.640625 0.28317854
1.6484375 0.28794605
1.65625 0.29275793
1.6640625 0.297614
1.671875 0.30251414
1.6796875 0.30745816
1.6875 0.3124459
1.6953125 0.3174772
1.703125 0.32255185
1.7109375 0.32766965
1.71875 0.33283043
1.7265625 0.33803394
1.734375 0.34328
1.7421875 0.34856835
1.75 0.3538988
1.7578125 0.35927108
1.765625 0.36468497
1.7734375 0.3701402
1.78125 0.37563652
1.7890625 0.38117364
1.796875 0.3867513
1.8046875 0.3923692
1.8125 0.3980271
1.8203125 0.40372464
1.828125 0.40946156
1.8359375 0.41523752
1.84375 0.42105222
1.8515625 0.4269053
1.859375 0.43279645
1.8671875 0.43872532
1.875 0.44469157
1.8828125 0.45069483
1.890625 0.45673475
1.8984375 0.46281093
1.90625 0.46892303
1.9140625 0.47507063
1.921875 0.48125333
1.9296875 0.48747075
1.9375 0.49372247
1.9453125 0.5000081
1.953125 0.50632715
1.9609375 0.5126792
1.96875 0.5190639
1.9765625 0.52548075
1.984375 0.53192925
1.9921875 0.538409
2.0 0.5449195
2.0078125 0.55146027
2.015625 0.55803084
2.0234375 0.56463075
2.03125 0.57125956
2.0390625 0.57791674
2.046875 0.5846019
2.0546875 0.59131455
2.0625 0.59805423
2.0703125 0.6048205
2.078125 0.6116129
2.0859375 0.6184311
2.09375 0.62527454
2.1015625 0.63214284
2.109375 0.6390355
2.1171875 0.6459522
2.125 0.6528925
2.1328125 0.6598559
2.140625 0.6668421
2.1484375 0.6738506
2.15625 0.680881
2.1640625 0.68793297
2.171875 0.6950061
2.1796875 0.7020999
2.1875 0.7092141
2.1953125 0.7163482
2.203125 0.72350186
2.2109375 0.73067474
2.21875 0.7378664
2.2265625 0.74507654
2.234375 0.75230473
2.2421875 0.75955063
2.25 0.7668139
2.2578125 0.7740941
2.265625 0.78139096
2.2734375 0.7887041
2.28125 0.7960332
2.2890625 0.80337787
2.296875 0.8107378
2.3046875 0.8181126
2.3125 0.82550204
2.3203125 0.83290577
2.328125 0.8403234
2.3359375 0.84775466
2.34375 0.8551992
2.3515625 0.8626568
2.359375 0.87012696
2.3671875 0.87760955
2.375 0.8851042
2.3828125 0.8926106
2.390625 0.90012854
2.3984375 0.9076576
2.40625 0.9151976
2.4140625 0.9227482
2.421875 0.9303092
2.4296875 0.93788016
2.4375 0.945461
2.4453125 0.9530513
2.453125 0.9606509
2.4609375 0.9682595
2.46875 0.9758768
2.4765625 0.9835026
2.484375 0.99113667
2.4921875 0.9987787
2.5 1.0064285
2.5078125 1.0140858
2.515625 1.0217503
2.5234375 1.0294219
2.53125 1.0371003
2.5390625 1.0447854
2.546875 1.0524768
2.5546875 1.0601743
2.5625 1.0678779
2.5703125 1.0755872
2.578125 1.0833019
2.5859375 1.091022
2.59375 1.0987473
2.6015625 1.1064774
2.609375 1.1142123
2.6171875 1.1219518
2.625 1.1296957
2.6328125 1.1374438
2.640625 1.1451958
2.6484375 1.1529518
2.65625 1.1607115
2.6640625 1.1684747
2.671875 1.1762412
2.6796875 1.1840109
2.6875 1.1917837
2.6953125 1.1995593
2.703125 1.2073377
2.7109375 1.2151188
2.71875 1.2229023
2.7265625 1.2306882
2.734375 1.2384763
2.7421875 1.2462665
2.75 1.2540586
2.7578125 1.2618526
2.765625 1.2696484
2.7734375 1.2774458
2.78125 1.2852447
2.7890625 1.293045
2.796875 1.3008467
2.8046875 1.3086495
2.8125 1.3164535
2.8203125 1.3242584
2.828125 1.3320644
2.8359375 1.3398712
2.84375 1.3476787
2.8515625 1.3554869
2.859375 1.3632958
2.8671875 1.3711052
2.875 1.3789152
2.8828125 1.3867257
2.890625 1.3945365
2.8984375 1.4023477
2.90625 1.4101591
2.9140625 1.4179708
2.921875 1.4257827
2.9296875 1.4335947
2.9375 1.4414068
2.9453125 1.4492191
2.953125 1.4570315
2.9609375 1.4648439
2.96875 1.4726564
2.9765625 1.4804689
2.984375 1.4882814
2.9921875 1.4960939
3.0 1.5039064


==> figures/RefinementBSpline2Int0.csv <==
0.0 0.0
0.0078125 0.0
0.015625 0.0000000037252903
0.0234375 0.000000018626451
0.03125 0.000000055879354
0.0390625 0.00000013038516
0.046875 0.00000026077032
0.0546875 0.00000046938658
0.0625 0.00000078231096
0.0703125 0.0000012293458
0.078125 0.0000018440187
0.0859375 0.0000026635826
0.09375 0.0000037290156
0.1015625 0.0000050850213
0.109375 0.0000067800283
0.1171875 0.000008866191
0.125 0.000011399388
0.1328125 0.000014439225
0.140625 0.000018049031
0.1484375 0.000022295862
0.15625 0.000027250499
0.1640625 0.000032987446
0.171875 0.000039584935
0.1796875 0.000047124922
0.1875 0.00005569309
0.1953125 0.000065378845
0.203125 0.00007627532
0.2109375 0.00008847937
0.21875 0.00010209158
0.2265625 0.00011721626
0.234375 0.00013396144
0.2421875 0.00015243888
0.25 0.00017276406
0.2578125 0.0001950562
0.265625 0.00021943823
0.2734375 0.0002460368
0.28125 0.0002749823
0.2890625 0.00030640885
0.296875 0.00034045428
0.3046875 0.00037726015
0.3125 0.00041697174
0.3203125 0.00045973808
0.328125 0.0005057119
0.3359375 0.0005550496
0.34375 0.0006079115
0.3515625 0.0006644614
0.359375 0.000724867
0.3671875 0.0007892996
0.375 0.00085793436
0.3828125 0.00093095005
0.390625 0.0010085292
0.3984375 0.0010908581
0.40625 0.0011781268
0.4140625 0.0012705289
0.421875 0.0013682619
0.4296875 0.0014715269
0.4375 0.0015805289
0.4453125 0.0016954765
0.453125 0.0018165819
0.4609375 0.0019440614
0.46875 0.0020781346
0.4765625 0.002219025
0.484375 0.00236696
0.4921875 0.0025221705
0.5 0.0026848912
0.5078125 0.0028553605
0.515625 0.0030338094
0.5234375 0.0032204613
0.53125 0.0034155324
0.5390625 0.0036192313
0.546875 0.003831759
0.5546875 0.0040533096
0.5625 0.004284069
0.5703125 0.004524216
0.578125 0.0047739223
0.5859375 0.0050333515
0.59375 0.00530266
0.6015625 0.0055819973
0.609375 0.0058715045
0.6171875 0.006171316
0.625 0.006481558
0.6328125 0.0068023503
0.640625 0.0071338043
0.6484375 0.0074760243
0.65625 0.007829107
0.6640625 0.008193143
0.671875 0.008568212
0.6796875 0.008954391
0.6875 0.009351745
0.6953125 0.009760335
0.703125 0.010180213
0.7109375 0.010611422
0.71875 0.011054002
0.7265625 0.0115079805
0.734375 0.011973381
0.7421875 0.012450218
0.75 0.012938499
0.7578125 0.013438225
0.765625 0.013949387
0.7734375 0.0144719705
0.78125 0.015005954
0.7890625 0.015551306
0.796875 0.016107991
0.8046875 0.016675964
0.8125 0.017255172
0.8203125 0.017845556
0.828125 0.018447049
0.8359375 0.019059576
0.84375 0.019683056
0.8515625 0.020317398
0.859375 0.020962507
0.8671875 0.021618277
0.875 0.022284597
0.8828125 0.022961348
0.890625 0.023648404
0.8984375 0.024345629
0.90625 0.025052883
0.9140625 0.025770016
0.921875 0.026496872
0.9296875 0.027233288
0.9375 0.02797909
0.9453125 0.028734103
0.953125 0.029498138
0.9609375 0.030271001
0.96875 0.031052493
0.9765625 0.031842403
0.984375 0.032640517
0.9921875 0.03344661
1.0 0.03426045
1.0078125 0.035081804
1.015625 0.03591043
1.0234375 0.036746103
1.03125 0.037588593
1.0390625 0.038437676
1.046875 0.039293133
1.0546875 0.040154748
1.0625 0.04102231
1.0703125 0.041895606
1.078125 0.042774435
1.0859375 0.043658596
1.09375 0.04454789
1.1015625 0.045442123
1.109375 0.046341106
1.1171875 0.047244653
1.125 0.04815258
1.1328125 0.04906471
1.140625 0.049980868
1.1484375 0.05090088
1.15625 0.05182458
1.1640625 0.052751806
1.171875 0.053682394
1.1796875 0.05461619
1.1875 0.05555304
1.1953125 0.056492798
1.203125 0.057435315
1.2109375 0.05838045
1.21875 0.059328068
1.2265625 0.060278032
1.234375 0.061230212
1.2421875 0.062184483
1.25 0.06314072
1.2578125 0.064098805
1.265625 0.06505862
1.2734375 0.06602006
1.28125 0.06698301
1.2890625 0.067947365
1.296875 0.06891303
1.3046875 0.069879904
1.3125 0.0708479
1.3203125 0.07181692
1.328125 0.07278688
1.3359375 0.07375771
1.34375 0.074729316
1.3515625 0.07570163
1.359375 0.07667458
1.3671875 0.0776481
1.375 0.07862213
1.3828125 0.07959661
1.390625 0.08057147
1.3984375 0.08154668
1.40625 0.082522176
1.4140625 0.08349792
1.421875 0.08447386
1.4296875 0.08544998
1.4375 0.08642623
1.4453125 0.08740258
1.453125 0.08837901
1.4609375 0.0893555
1.46875 0.090332024
1.4765625 0.09130857
1.484375 0.09228513
1.4921875 0.09326169
1.5 0.09423825
1.5078125 0.095214814
1.515625 0.09619138
1.5234375 0.09716794
1.53125 0.0981445
1.5390625 0.099121064
1.546875 0.10009763
1.5546875 0.10107419
1.5625 0.10205075
1.5703125 0.103027314
1.578125 0.10400388
1.5859375 0.10498044
1.59375 0.105957
1.6015625 0.106933564
1.609375 0.10791013
1.6171875 0.10888669
1.625 0.10986325
1.6328125 0.110839814
1.640625 0.11181638
1.6484375 0.11279294
1.65625 0.1137695
1.6640625 0.114746064
1.671875 0.11572263
1.6796875 0.11669919
1.6875 0.11767575
1.6953125 0.118652314
1.703125 0.11962888
1.7109375 0.12060544
1.71875 0.121582
1.7265625 0.122558564
1.734375 0.12353513
1.7421875 0.12451169
1.75 0.12548825
1.7578125 0.12646481
1.765625 0.12744138
1.7734375 0.12841794
1.78125 0.1293945
1.7890625 0.13037106
1.796875 0.13134763
1.8046875 0.13232419
1.8125 0.13330075
1.8203125 0.13427731
1.828125 0.13525388
1.8359375 0.13623044
1.84375 0.137207
1.8515625 0.13818356
1.859375 0.13916013
1.8671875 0.14013669
1.875 0.14111325
1.8828125 0.14208981
1.890625 0.14306638
1.8984375 0.14404294
1.90625 0.1450195
1.9140625 0.14599606
1.921875 0.14697263
1.9296875 0.14794919
1.9375 0.14892575
1.9453125 0.14990231
1.953125 0.15087888
1.9609375 0.15185544
1.96875 0.152832
1.9765625 0.15380856
1.984375 0.15478513
1.9921875 0.15576169
2.0 0.15673825
2.0078125 0.15771481
2.015625 0.15869138
2.0234375 0.15966794
2.03125 0.1606445
2.0390625 0.16162106
2.046875 0.16259763
2.0546875 0.16357419
2.0625 0.16455075
2.0703125 0.16552731
2.078125 0.16650388
2.0859375 0.16748044
2.09375 0.168457
2.1015625 0.16943356
2.109375 0.17041013
2.1171875 0.17138669
2.125 0.17236325
2.1328125 0.17333981
2.140625 0.17431638
2.1484375 0.17529294
2.15625 0.1762695
2.1640625 0.17724606
2.171875 0.17822263
2.1796875 0.17919919
2.1875 0.18017575
2.1953125 0.18115231
2.203125 0.18212888
2.2109375 0.18310544
2.21875 0.184082
2.2265625 0.18505856
2.234375 0.18603513
2.2421875 0.18701169
2.25 0.18798825
2.2578125 0.18896481
2.265625 0.18994138
2.2734375 0.19091794
2.28125 0.1918945
2.2890625 0.19287106
2.296875 0.19384763
2.3046875 0.19482419
2.3125 0.19580075
2.3203125 0.19677731
2.328125 0.19775388
2.3359375 0.19873044
2.34375 0.199707
2.3515625 0.20068356
2.359375 0.20166013
2.3671875 0.20263669
2.375 0.20361325
2.3828125 0.20458981
2.390625 0.20556638
2.3984375 0.20654294
2.40625 0.2075195
2.4140625 0.20849606
2.421875 0.20947263
2.4296875 0.21044919
2.4375 0.21142575
2.4453125 0.21240231
2.453125 0.21337888
2.4609375 0.21435544
2.46875 0.215332
2.4765625 0.21630856
2.484375 0.21728513
2.4921875 0.21826169
2.5 0.21923825
2.5078125 0.22021481
2.515625 0.22119138
2.5234375 0.22216794
2.53125 0.2231445
2.5390625 0.22412106
2.546875 0.22509763
2.5546875 0.22607419
2.5625 0.22705075
2.5703125 0.22802731
2.578125 0.22900388
2.5859375 0.22998044
2.59375 0.230957
2.6015625 0.23193356
2.609375 0.23291013
2.6171875 0.23388669
2.625 0.23486325
2.6328125 0.23583981
2.640625 0.23681638
2.6484375 0.23779294
2.65625 0.2387695
2.6640625 0.23974606
2.671875 0.24072263
2.6796875 0.24169919
2.6875 0.24267575
2.6953125 0.24365231
2.703125 0.24462888
2.7109375 0.24560544
2.71875 0.246582
2.7265625 0.24755856
2.734375 0.24853513
2.7421875 0.24951169
2.75 0.25048825
2.7578125 0.2514648
2.765625 0.25244138
2.7734375 0.25341794
2.78125 0.2543945
2.7890625 0.25537106
2.796875 0.25634763
2.8046875 0.2573242
2.8125 0.25830075
2.8203125 0.2592773
2.828125 0.26025388
2.8359375 0.26123044
2.84375 0.262207
2.8515625 0.26318356
2.859375 0.26416013
2.8671875 0.2651367
2.875 0.26611325
2.8828125 0.2670898
2.890625 0.26806638
2.8984375 0.26904294
2.90625 0.2700195
2.9140625 0.27099606
2.921875 0.27197263
2.9296875 0.2729492
2.9375 0.27392575
2.9453125 0.2749023
2.953125 0.27587888
2.9609375 0.27685544
2.96875 0.277832
2.9765625 0.27880856
2.984375 0.27978513
2.9921875 0.2807617
3.0 0.28173825


==> figures/RefinementBSpline2Int1.csv <==
0.5 0.0
0.5078125 0.0
0.515625 0.000000011175871
0.5234375 0.000000055879354
0.53125 0.00000016763806
0.5390625 0.00000039115548
0.546875 0.00000078231096
0.5546875 0.0000014081597
0.5625 0.000002346933
0.5703125 0.0000036880374
0.578125 0.000005532056
0.5859375 0.000007990748
0.59375 0.000011187047
0.6015625 0.000015255064
0.609375 0.000020340085
0.6171875 0.000026598573
0.625 0.000034198165
0.6328125 0.000043317676
0.640625 0.000054147094
0.6484375 0.00006688759
0.65625 0.000081751496
0.6640625 0.00009896234
0.671875 0.000118754804
0.6796875 0.00014137477
0.6875 0.00016707927
0.6953125 0.00019613653
0.703125 0.00022882596
0.7109375 0.0002654381
0.71875 0.00030627474
0.7265625 0.00035164878
0.734375 0.00040188432
0.7421875 0.00045731664
0.75 0.0005182922
0.7578125 0.0005851686
0.765625 0.0006583147
0.7734375 0.0007381104
0.78125 0.0008249469
0.7890625 0.00091922656
0.796875 0.0010213628
0.8046875 0.0011317804
0.8125 0.0012509152
0.8203125 0.0013792142
0.828125 0.0015171356
0.8359375 0.0016651489
0.84375 0.0018237345
0.8515625 0.0019933842
0.859375 0.002174601
0.8671875 0.0023678988
0.875 0.002573803
0.8828125 0.0027928501
0.890625 0.0030255876
0.8984375 0.0032725744
0.90625 0.0035343803
0.9140625 0.0038115866
0.921875 0.0041047856
0.9296875 0.0044145808
0.9375 0.0047415867
0.9453125 0.0050864294
0.953125 0.005449746
0.9609375 0.005832184
0.96875 0.0062344037
0.9765625 0.006657075
0.984375 0.00710088
0.9921875 0.0075665116
1.0 0.008054674
1.0078125 0.0085660815
1.015625 0.009101428
1.0234375 0.009661384
1.03125 0.010246597
1.0390625 0.010857694
1.046875 0.011495277
1.0546875 0.012159929
1.0625 0.012852207
1.0703125 0.013572648
1.078125 0.014321767
1.0859375 0.015100054
1.09375 0.01590798
1.1015625 0.016745992
1.109375 0.017614514
1.1171875 0.018513948
1.125 0.019444674
1.1328125 0.02040705
1.140625 0.021401413
1.1484375 0.022428073
1.15625 0.023487322
1.1640625 0.024579428
1.171875 0.025704637
1.1796875 0.026863173
1.1875 0.028055236
1.1953125 0.029281005
1.203125 0.030540638
1.2109375 0.031834267
1.21875 0.033162005
1.2265625 0.03452394
1.234375 0.035920143
1.2421875 0.037350655
1.25 0.0388155
1.2578125 0.040314674
1.265625 0.04184816
1.2734375 0.04341591
1.28125 0.04501786
1.2890625 0.04665392
1.296875 0.048323974
1.3046875 0.050027892
1.3125 0.051765516
1.3203125 0.05353667
1.328125 0.055341147
1.3359375 0.05717873
1.34375 0.059049167
1.3515625 0.060952194
1.359375 0.06288752
1.3671875 0.06485483
1.375 0.06685379
1.3828125 0.068884045
1.390625 0.07094521
1.3984375 0.07303689
1.40625 0.07515865
1.4140625 0.07731005
1.421875 0.07949062
1.4296875 0.08169986
1.4375 0.08393727
1.4453125 0.08620231
1.453125 0.08849441
1.4609375 0.090813
1.46875 0.09315748
1.4765625 0.09552721
1.484375 0.09792155
1.4921875 0.10033983
1.5 0.102781355
1.5078125 0.10524541
1.515625 0.1077313
1.5234375 0.11023831
1.53125 0.112765774
1.5390625 0.11531302
1.546875 0.1178794
1.5546875 0.12046424
1.5625 0.123066925
1.5703125 0.12568682
1.578125 0.1283233
1.5859375 0.13097578
1.59375 0.13364367
1.6015625 0.13632637
1.609375 0.13902332
1.6171875 0.14173396
1.625 0.14445774
1.6328125 0.14719413
1.640625 0.1499426
1.6484375 0.15270264
1.65625 0.15547374
1.6640625 0.15825541
1.671875 0.16104719
1.6796875 0.16384858
1.6875 0.16665912
1.6953125 0.16947839
1.703125 0.17230594
1.7109375 0.17514135
1.71875 0.17798421
1.7265625 0.1808341
1.734375 0.18369064
1.7421875 0.18655345
1.75 0.18942216
1.7578125 0.19229642
1.765625 0.19517586
1.7734375 0.19806017
1.78125 0.20094901
1.7890625 0.2038421
1.796875 0.20673908
1.8046875 0.20963971
1.8125 0.2125437
1.8203125 0.21545076
1.828125 0.21836065
1.8359375 0.22127312
1.84375 0.22418794
1.8515625 0.2271049
1.859375 0.23002374
1.8671875 0.23294431
1.875 0.2358664
1.8828125 0.23878983
1.890625 0.24171442
1.8984375 0.24464004
1.90625 0.24756652
1.9140625 0.25049376
1.921875 0.2534216
1.9296875 0.25634992
1.9375 0.25927868
1.9453125 0.26220775
1.953125 0.26513702
1.9609375 0.2680665
1.96875 0.27099606
1.9765625 0.27392572
1.984375 0.27685538
1.9921875 0.27978507
2.0 0.28271475
2.0078125 0.28564444
2.015625 0.28857413
2.0234375 0.29150382
2.03125 0.2944335
2.0390625 0.2973632
2.046875 0.30029288
2.0546875 0.30322257
2.0625 0.30615225
2.0703125 0.30908194
2.078125 0.31201163
2.0859375 0.31494132
2.09375 0.317871
2.1015625 0.3208007
2.109375 0.32373038
2.1171875 0.32666007
2.125 0.32958975
2.1328125 0.33251944
2.140625 0.33544913
2.1484375 0.33837882
2.15625 0.3413085
2.1640625 0.3442382
2.171875 0.34716788
2.1796875 0.35009757
2.1875 0.35302725
2.1953125 0.35595694
2.203125 0.35888663
2.2109375 0.36181632
2.21875 0.364746
2.2265625 0.3676757
2.234375 0.37060538
2.2421875 0.37353507
2.25 0.37646475
2.2578125 0.37939444
2.265625 0.38232413
2.2734375 0.38525382
2.28125 0.3881835
2.2890625 0.3911132
2.296875 0.39404288
2.3046875 0.39697257
2.3125 0.39990225
2.3203125 0.40283194
2.328125 0.40576163
2.3359375 0.40869132
2.34375 0.411621
2.3515625 0.4145507
2.359375 0.41748038
2.3671875 0.42041007
2.375 0.42333975
2.3828125 0.42626944
2.390625 0.42919913
2.3984375 0.43212882
2.40625 0.4350585
2.4140625 0.4379882
2.421875 0.44091788
2.4296875 0.44384757
2.4375 0.44677725
2.4453125 0.44970694
2.453125 0.45263663
2.4609375 0.45556632
2.46875 0.458496
2.4765625 0.4614257
2.484375 0.46435538
2.4921875 0.46728507
2.5 0.47021475
2.5078125 0.47314444
2.515625 0.47607413
2.5234375 0.47900382
2.53125 0.4819335
2.5390625 0.4848632
2.546875 0.48779288
2.5546875 0.49072257
2.5625 0.49365225
2.5703125 0.49658194
2.578125 0.49951163
2.5859375 0.5024413
2.59375 0.505371
2.6015625 0.50830066
2.609375 0.51123035
2.6171875 0.51416004
2.625 0.5170897
2.6328125 0.5200194
2.640625 0.5229491
2.6484375 0.5258788
2.65625 0.5288085
2.6640625 0.53173816
2.671875 0.53466785
2.6796875 0.53759754
2.6875 0.5405272
2.6953125 0.5434569
2.703125 0.5463866
2.7109375 0.5493163
2.71875 0.552246
2.7265625 0.55517566
2.734375 0.55810535
2.7421875 0.56103504
2.75 0.5639647
2.7578125 0.5668944
2.765625 0.5698241
2.7734375 0.5727538
2.78125 0.5756835
2.7890625 0.57861316
2.796875 0.58154285
2.8046875 0.58447254
2.8125 0.5874022
2.8203125 0.5903319
2.828125 0.5932616
2.8359375 0.5961913
2.84375 0.599121
2.8515625 0.60205066
2.859375 0.60498035
2.8671875 0.60791004
2.875 0.6108397
2.8828125 0.6137694
2.890625 0.6166991
2.8984375 0.6196288
2.90625 0.6225585
2.9140625 0.62548816
2.921875 0.62841785
2.9296875 0.63134754
2.9375 0.6342772
2.9453125 0.6372069
2.953125 0.6401366
2.9609375 0.6430663
2.96875 0.645996
2.9765625 0.64892566
2.984375 0.65185535
2.9921875 0.65478504
3.0 0.6577147


==> figures/RefinementBSpline2Int2.csv <==
1.0 0.0
1.0078125 0.0
1.015625 0.000000011175871
1.0234375 0.000000055879354
1.03125 0.00000016763806
1.0390625 0.00000039115548
1.046875 0.00000078231096
1.0546875 0.0000014081597
1.0625 0.000002346933
1.0703125 0.0000036880374
1.078125 0.000005532056
1.0859375 0.000007990748
1.09375 0.000011187047
1.1015625 0.000015255064
1.109375 0.000020340085
1.1171875 0.000026598573
1.125 0.000034198165
1.1328125 0.000043317676
1.140625 0.000054147094
1.1484375 0.00006688759
1.15625 0.000081751496
1.1640625 0.00009896234
1.171875 0.000118754804
1.1796875 0.00014137477
1.1875 0.00016707927
1.1953125 0.00019613653
1.203125 0.00022882596
1.2109375 0.0002654381
1.21875 0.00030627474
1.2265625 0.00035164878
1.234375 0.00040188432
1.2421875 0.00045731664
1.25 0.0005182922
1.2578125 0.0005851686
1.265625 0.0006583147
1.2734375 0.0007381104
1.28125 0.0008249469
1.2890625 0.00091922656
1.296875 0.0010213628
1.3046875 0.0011317804
1.3125 0.0012509152
1.3203125 0.0013792142
1.328125 0.0015171356
1.3359375 0.0016651489
1.34375 0.0018237345
1.3515625 0.0019933842
1.359375 0.002174601
1.3671875 0.0023678988
1.375 0.002573803
1.3828125 0.0027928501
1.390625 0.0030255876
1.3984375 0.0032725744
1.40625 0.0035343803
1.4140625 0.0038115866
1.421875 0.0041047856
1.4296875 0.0044145808
1.4375 0.0047415867
1.4453125 0.0050864294
1.453125 0.005449746
1.4609375 0.005832184
1.46875 0.0062344037
1.4765625 0.006657075
1.484375 0.00710088
1.4921875 0.0075665116
1.5 0.008054674
1.5078125 0.0085660815
1.515625 0.009101428
1.5234375 0.009661384
1.53125 0.010246597
1.5390625 0.010857694
1.546875 0.011495277
1.5546875 0.012159929
1.5625 0.012852207
1.5703125 0.013572648
1.578125 0.014321767
1.5859375 0.015100054
1.59375 0.01590798
1.6015625 0.016745992
1.609375 0.017614514
1.6171875 0.018513948
1.625 0.019444674
1.6328125 0.02040705
1.640625 0.021401413
1.6484375 0.022428073
1.65625 0.023487322
1.6640625 0.024579428
1.671875 0.025704637
1.6796875 0.026863173
1.6875 0.028055236
1.6953125 0.029281005
1.703125 0.030540638
1.7109375 0.031834267
1.71875 0.033162005
1.7265625 0.03452394
1.734375 0.035920143
1.7421875 0.037350655
1.75 0.0388155
1.7578125 0.040314674
1.765625 0.04184816
1.7734375 0.04341591
1.78125 0.04501786
1.7890625 0.04665392
1.796875 0.048323974
1.8046875 0.050027892
1.8125 0.051765516
1.8203125 0.05353667
1.828125 0.055341147
1.8359375 0.05717873
1.84375 0.059049167
1.8515625 0.060952194
1.859375 0.06288752
1.8671875 0.06485483
1.875 0.06685379
1.8828125 0.068884045
1.890625 0.07094521
1.8984375 0.07303689
1.90625 0.07515865
1.9140625 0.07731005
1.921875 0.07949062
1.9296875 0.08169986
1.9375 0.08393727
1.9453125 0.08620231
1.953125 0.08849441
1.9609375 0.090813
1.96875 0.09315748
1.9765625 0.09552721
1.984375 0.09792155
1.9921875 0.10033983
2.0 0.102781355
2.0078125 0.10524541
2.015625 0.1077313
2.0234375 0.11023831
2.03125 0.112765774
2.0390625 0.11531302
2.046875 0.1178794
2.0546875 0.12046424
2.0625 0.123066925
2.0703125 0.12568682
2.078125 0.1283233
2.0859375 0.13097578
2.09375 0.13364367
2.1015625 0.13632637
2.109375 0.13902332
2.1171875 0.14173396
2.125 0.14445774
2.1328125 0.14719413
2.140625 0.1499426
2.1484375 0.15270264
2.15625 0.15547374
2.1640625 0.15825541
2.171875 0.16104719
2.1796875 0.16384858
2.1875 0.16665912
2.1953125 0.16947839
2.203125 0.17230594
2.2109375 0.17514135
2.21875 0.17798421
2.2265625 0.1808341
2.234375 0.18369064
2.2421875 0.18655345
2.25 0.18942216
2.2578125 0.19229642
2.265625 0.19517586
2.2734375 0.19806017
2.28125 0.20094901
2.2890625 0.2038421
2.296875 0.20673908
2.3046875 0.20963971
2.3125 0.2125437
2.3203125 0.21545076
2.328125 0.21836065
2.3359375 0.22127312
2.34375 0.22418794
2.3515625 0.2271049
2.359375 0.23002374
2.3671875 0.23294431
2.375 0.2358664
2.3828125 0.23878983
2.390625 0.24171442
2.3984375 0.24464004
2.40625 0.24756652
2.4140625 0.25049376
2.421875 0.2534216
2.4296875 0.25634992
2.4375 0.25927868
2.4453125 0.26220775
2.453125 0.26513702
2.4609375 0.2680665
2.46875 0.27099606
2.4765625 0.27392572
2.484375 0.27685538
2.4921875 0.27978507
2.5 0.28271475
2.5078125 0.28564444
2.515625 0.28857413
2.5234375 0.29150382
2.53125 0.2944335
2.5390625 0.2973632
2.546875 0.30029288
2.5546875 0.30322257
2.5625 0.30615225
2.5703125 0.30908194
2.578125 0.31201163
2.5859375 0.31494132
2.59375 0.317871
2.6015625 0.3208007
2.609375 0.32373038
2.6171875 0.32666007
2.625 0.32958975
2.6328125 0.33251944
2.640625 0.33544913
2.6484375 0.33837882
2.65625 0.3413085
2.6640625 0.3442382
2.671875 0.34716788
2.6796875 0.35009757
2.6875 0.35302725
2.6953125 0.35595694
2.703125 0.35888663
2.7109375 0.36181632
2.71875 0.364746
2.7265625 0.3676757
2.734375 0.37060538
2.7421875 0.37353507
2.75 0.37646475
2.7578125 0.37939444
2.765625 0.38232413
2.7734375 0.38525382
2.78125 0.3881835
2.7890625 0.3911132
2.796875 0.39404288
2.8046875 0.39697257
2.8125 0.39990225
2.8203125 0.40283194
2.828125 0.40576163
2.8359375 0.40869132
2.84375 0.411621
2.8515625 0.4145507
2.859375 0.41748038
2.8671875 0.42041007
2.875 0.42333975
2.8828125 0.42626944
2.890625 0.42919913
2.8984375 0.43212882
2.90625 0.4350585
2.9140625 0.4379882
2.921875 0.44091788
2.9296875 0.44384757
2.9375 0.44677725
2.9453125 0.44970694
2.953125 0.45263663
2.9609375 0.45556632
2.96875 0.458496
2.9765625 0.4614257
2.984375 0.46435538
2.9921875 0.46728507
3.0 0.47021475


==> figures/RefinementBSpline2Int3.csv <==
1.5 0.0
1.5078125 0.0
1.515625 0.0000000037252903
1.5234375 0.000000018626451
1.53125 0.000000055879354
1.5390625 0.00000013038516
1.546875 0.00000026077032
1.5546875 0.00000046938658
1.5625 0.00000078231096
1.5703125 0.0000012293458
1.578125 0.0000018440187
1.5859375 0.0000026635826
1.59375 0.0000037290156
1.6015625 0.0000050850213
1.609375 0.0000067800283
1.6171875 0.000008866191
1.625 0.000011399388
1.6328125 0.000014439225
1.640625 0.000018049031
1.6484375 0.000022295862
1.65625 0.000027250499
1.6640625 0.000032987446
1.671875 0.000039584935
1.6796875 0.000047124922
1.6875 0.00005569309
1.6953125 0.000065378845
1.703125 0.00007627532
1.7109375 0.00008847937
1.71875 0.00010209158
1.7265625 0.00011721626
1.734375 0.00013396144
1.7421875 0.00015243888
1.75 0.00017276406
1.7578125 0.0001950562
1.765625 0.00021943823
1.7734375 0.0002460368
1.78125 0.0002749823
1.7890625 0.00030640885
1.796875 0.00034045428
1.8046875 0.00037726015
1.8125 0.00041697174
1.8203125 0.00045973808
1.828125 0.0005057119
1.8359375 0.0005550496
1.84375 0.0006079115
1.8515625 0.0006644614
1.859375 0.000724867
1.8671875 0.0007892996
1.875 0.00085793436
1.8828125 0.00093095005
1.890625 0.0010085292
1.8984375 0.0010908581
1.90625 0.0011781268
1.9140625 0.0012705289
1.921875 0.0013682619
1.9296875 0.0014715269
1.9375 0.0015805289
1.9453125 0.0016954765
1.953125 0.0018165819
1.9609375 0.0019440614
1.96875 0.0020781346
1.9765625 0.002219025
1.984375 0.00236696
1.9921875 0.0025221705
2.0 0.0026848912
2.0078125 0.0028553605
2.015625 0.0030338094
2.0234375 0.0032204613
2.03125 0.0034155324
2.0390625 0.0036192313
2.046875 0.003831759
2.0546875 0.0040533096
2.0625 0.004284069
2.0703125 0.004524216
2.078125 0.0047739223
2.0859375 0.0050333515
2.09375 0.00530266
2.1015625 0.0055819973
2.109375 0.0058715045
2.1171875 0.006171316
2.125 0.006481558
2.1328125 0.0068023503
2.140625 0.0071338043
2.1484375 0.0074760243
2.15625 0.007829107
2.1640625 0.008193143
2.171875 0.008568212
2.1796875 0.008954391
2.1875 0.009351745
2.1953125 0.009760335
2.203125 0.010180213
2.2109375 0.010611422
2.21875 0.011054002
2.2265625 0.0115079805
2.234375 0.011973381
2.2421875 0.012450218
2.25 0.012938499
2.2578125 0.013438225
2.265625 0.013949387
2.2734375 0.0144719705
2.28125 0.015005954
2.2890625 0.015551306
2.296875 0.016107991
2.3046875 0.016675964
2.3125 0.017255172
2.3203125 0.017845556
2.328125 0.018447049
2.3359375 0.019059576
2.34375 0.019683056
2.3515625 0.020317398
2.359375 0.020962507
2.3671875 0.021618277
2.375 0.022284597
2.3828125 0.022961348
2.390625 0.023648404
2.3984375 0.024345629
2.40625 0.025052883
2.4140625 0.025770016
2.421875 0.026496872
2.4296875 0.027233288
2.4375 0.02797909
2.4453125 0.028734103
2.453125 0.029498138
2.4609375 0.030271001
2.46875 0.031052493
2.4765625 0.031842403
2.484375 0.032640517
2.4921875 0.03344661
2.5 0.03426045
2.5078125 0.035081804
2.515625 0.03591043
2.5234375 0.036746103
2.53125 0.037588593
2.5390625 0.038437676
2.546875 0.039293133
2.5546875 0.040154748
2.5625 0.04102231
2.5703125 0.041895606
2.578125 0.042774435
2.5859375 0.043658596
2.59375 0.04454789
2.6015625 0.045442123
2.609375 0.046341106
2.6171875 0.047244653
2.625 0.04815258
2.6328125 0.04906471
2.640625 0.049980868
2.6484375 0.05090088
2.65625 0.05182458
2.6640625 0.052751806
2.671875 0.053682394
2.6796875 0.05461619
2.6875 0.05555304
2.6953125 0.056492798
2.703125 0.057435315
2.7109375 0.05838045
2.71875 0.059328068
2.7265625 0.060278032
2.734375 0.061230212
2.7421875 0.062184483
2.75 0.06314072
2.7578125 0.064098805
2.765625 0.06505862
2.7734375 0.06602006
2.78125 0.06698301
2.7890625 0.067947365
2.796875 0.06891303
2.8046875 0.069879904
2.8125 0.0708479
2.8203125 0.07181692
2.828125 0.07278688
2.8359375 0.07375771
2.84375 0.074729316
2.8515625 0.07570163
2.859375 0.07667458
2.8671875 0.0776481
2.875 0.07862213
2.8828125 0.07959661
2.890625 0.08057147
2.8984375 0.08154668
2.90625 0.082522176
2.9140625 0.08349792
2.921875 0.08447386
2.9296875 0.08544998
2.9375 0.08642623
2.9453125 0.08740258
2.953125 0.08837901
2.9609375 0.0893555
2.96875 0.090332024
2.9765625 0.09130857
2.984375 0.09228513
2.9921875 0.09326169
3.0 0.09423825


==> figures/RefinementBSpline3.csv <==
1.5 0.0
1.5 0.000061035156
1.5078125 0.00018310547
1.515625 0.00036621094
1.5234375 0.00061035156
1.53125 0.00091552734
1.5390625 0.0012817383
1.546875 0.0017089844
1.5546875 0.0021972656
1.5625 0.002746582
1.5703125 0.0033569336
1.578125 0.0040283203
1.5859375 0.004760742
1.59375 0.005554199
1.6015625 0.0064086914
1.609375 0.0073242188
1.6171875 0.008300781
1.625 0.009338379
1.6328125 0.010437012
1.640625 0.01159668
1.6484375 0.012817383
1.65625 0.014099121
1.6640625 0.0154418945
1.671875 0.016845703
1.6796875 0.018310547
1.6875 0.019836426
1.6953125 0.02142334
1.703125 0.023071289
1.7109375 0.024780273
1.71875 0.026550293
1.7265625 0.028381348
1.734375 0.030273438
1.7421875 0.032226563
1.75 0.034240723
1.7578125 0.036315918
1.765625 0.03845215
1.7734375 0.040649414
1.78125 0.042907715
1.7890625 0.04522705
1.796875 0.047607422
1.8046875 0.050048828
1.8125 0.05255127
1.8203125 0.055114746
1.828125 0.057739258
1.8359375 0.060424805
1.84375 0.06317139
1.8515625 0.065979004
1.859375 0.068847656
1.8671875 0.071777344
1.875 0.07476807
1.8828125 0.077819824
1.890625 0.08093262
1.8984375 0.084106445
1.90625 0.08734131
1.9140625 0.09063721
1.921875 0.09399414
1.9296875 0.09741211
1.9375 0.10089111
1.9453125 0.10443115
1.953125 0.10803223
1.9609375 0.111694336
1.96875 0.11541748
1.9765625 0.11920166
1.984375 0.123046875
1.9921875 0.12695313
2.0 0.1307373
2.0078125 0.13439941
2.015625 0.13793945
2.0234375 0.14135742
2.03125 0.14465332
2.0390625 0.14782715
2.046875 0.1508789
2.0546875 0.1538086
2.0625 0.15661621
2.0703125 0.15930176
2.078125 0.16186523
2.0859375 0.16430664
2.09375 0.16662598
2.1015625 0.16882324
2.109375 0.17089844
2.1171875 0.17285156
2.125 0.17468262
2.1328125 0.1763916
2.140625 0.17797852
2.1484375 0.17944336
2.15625 0.18078613
2.1640625 0.18200684
2.171875 0.18310547
2.1796875 0.18408203
2.1875 0.18493652
2.1953125 0.18566895
2.203125 0.1862793
2.2109375 0.18676758
2.21875 0.18713379
2.2265625 0.18737793
2.234375 0.1875
2.2421875 0.1875
2.25 0.18737793
2.2578125 0.18713379
2.265625 0.18676758
2.2734375 0.1862793
2.28125 0.18566895
2.2890625 0.18493652
2.296875 0.18408203
2.3046875 0.18310547
2.3125 0.18200684
2.3203125 0.18078613
2.328125 0.17944336
2.3359375 0.17797852
2.34375 0.1763916
2.3515625 0.17468262
2.359375 0.17285156
2.3671875 0.17089844
2.375 0.16882324
2.3828125 0.16662598
2.390625 0.16430664
2.3984375 0.16186523
2.40625 0.15930176
2.4140625 0.15661621
2.421875 0.1538086
2.4296875 0.1508789
2.4375 0.14782715
2.4453125 0.14465332
2.453125 0.14135742
2.4609375 0.13793945
2.46875 0.13439941
2.4765625 0.1307373
2.484375 0.12695313
2.4921875 0.123046875
2.5 0.11920166
2.5078125 0.11541748
2.515625 0.111694336
2.5234375 0.10803223
2.53125 0.10443115
2.5390625 0.10089111
2.546875 0.09741211
2.5546875 0.09399414
2.5625 0.09063721
2.5703125 0.08734131
2.578125 0.084106445
2.5859375 0.08093262
2.59375 0.077819824
2.6015625 0.07476807
2.609375 0.071777344
2.6171875 0.068847656
2.625 0.065979004
2.6328125 0.06317139
2.640625 0.060424805
2.6484375 0.057739258
2.65625 0.055114746
2.6640625 0.05255127
2.671875 0.050048828
2.6796875 0.047607422
2.6875 0.04522705
2.6953125 0.042907715
2.703125 0.040649414
2.7109375 0.03845215
2.71875 0.036315918
2.7265625 0.034240723
2.734375 0.032226563
2.7421875 0.030273438
2.75 0.028381348
2.7578125 0.026550293
2.765625 0.024780273
2.7734375 0.023071289
2.78125 0.02142334
2.7890625 0.019836426
2.796875 0.018310547
2.8046875 0.016845703
2.8125 0.0154418945
2.8203125 0.014099121
2.828125 0.012817383
2.8359375 0.01159668
2.84375 0.010437012
2.8515625 0.009338379
2.859375 0.008300781
2.8671875 0.0073242188
2.875 0.0064086914
2.8828125 0.005554199
2.890625 0.004760742
2.8984375 0.0040283203
2.90625 0.0033569336
2.9140625 0.002746582
2.921875 0.0021972656
2.9296875 0.0017089844
2.9375 0.0012817383
2.9453125 0.00091552734
2.953125 0.00061035156
2.9609375 0.00036621094
2.96875 0.00018310547
2.9765625 0.000061035156
2.9765625 0.0


==> figures/RefinementBSpline3Int.csv <==
0.0 0.0
0.0078125 0.0
0.015625 0.0
0.0234375 0.00000000002910383
0.03125 0.00000000017462298
0.0390625 0.00000000061118044
0.046875 0.0000000016298145
0.0546875 0.0000000036670826
0.0625 0.0000000073341653
0.0703125 0.00000001344597
0.078125 0.000000023050234
0.0859375 0.00000003745663
0.09375 0.00000005826587
0.1015625 0.0000000873988
0.109375 0.00000012712553
0.1171875 0.0000001800945
0.125 0.00000024936162
0.1328125 0.00000033841934
0.140625 0.0000004512258
0.1484375 0.00000059223385
0.15625 0.00000076642027
0.1640625 0.0000009793148
0.171875 0.0000012370292
0.1796875 0.0000015462865
0.1875 0.00000191445
0.1953125 0.0000023495522
0.203125 0.0000028603245
0.2109375 0.0000034562254
0.21875 0.0000041474705
0.2265625 0.000004945061
0.234375 0.000005860813
0.2421875 0.0000069073867
0.25 0.000008098315
0.2578125 0.000009448035
0.265625 0.000010971911
0.2734375 0.000012686272
0.28125 0.000014608435
0.2890625 0.000016756734
0.296875 0.000019150553
0.3046875 0.000021810352
0.3125 0.000024757697
0.3203125 0.000028015289
0.328125 0.000031606993
0.3359375 0.000035557867
0.34375 0.000039894192
0.3515625 0.0000446435
0.359375 0.000049834605
0.3671875 0.00005549763
0.375 0.00006166403
0.3828125 0.000068366644
0.390625 0.00007563969
0.3984375 0.000083518826
0.40625 0.000092041155
0.4140625 0.00010124527
0.421875 0.00011117128
0.4296875 0.00012186082
0.4375 0.00013335713
0.4453125 0.00014570501
0.453125 0.00015895092
0.4609375 0.00017314297
0.46875 0.00018833095
0.4765625 0.00020456637
0.484375 0.0002219025
0.4921875 0.00024039438
0.5 0.00026009884
0.5078125 0.00028107455
0.515625 0.00030338205
0.5234375 0.00032708378
0.53125 0.00035224407
0.5390625 0.00037892922
0.546875 0.00040720752
0.5546875 0.00043714925
0.5625 0.00046882674
0.5703125 0.00050231436
0.578125 0.0005376886
0.5859375 0.0005750281
0.59375 0.00061441364
0.6015625 0.00065592804
0.609375 0.00069965655
0.6171875 0.0007456866
0.625 0.0007941078
0.6328125 0.00084501214
0.640625 0.0008984939
0.6484375 0.00095464976
0.65625 0.0010135787
0.6640625 0.0010753823
0.671875 0.0011401644
0.6796875 0.0012080313
0.6875 0.0012790919
0.6953125 0.0013534578
0.703125 0.0014312428
0.7109375 0.0015125634
0.71875 0.0015975389
0.7265625 0.0016862911
0.734375 0.0017789444
0.7421875 0.0018756262
0.75 0.0019764663
0.7578125 0.0020815975
0.765625 0.0021911552
0.7734375 0.0023052779
0.78125 0.0024241067
0.7890625 0.0025477856
0.796875 0.0026764616
0.8046875 0.0028102847
0.8125 0.0029494078
0.8203125 0.0030939865
0.828125 0.00324418
0.8359375 0.0034001502
0.84375 0.003562062
0.8515625 0.0037300838
0.859375 0.003904387
0.8671875 0.0040851454
0.875 0.0042725373
0.8828125 0.0044667437
0.890625 0.0046679485
0.8984375 0.004876339
0.90625 0.0050921063
0.9140625 0.0053154444
0.921875 0.0055465507
0.9296875 0.0057856264
0.9375 0.0060328753
0.9453125 0.0062885056
0.953125 0.0065527284
0.9609375 0.0068257586
0.96875 0.007107815
0.9765625 0.0073991185
0.984375 0.0076998957
0.9921875 0.008010375
1.0 0.00833079
1.0078125 0.008661377
1.015625 0.009002376
1.0234375 0.009354032
1.03125 0.009716591
1.0390625 0.010090305
1.046875 0.010475428
1.0546875 0.010872219
1.0625 0.011280938
1.0703125 0.011701851
1.078125 0.012135225
1.0859375 0.012581333
1.09375 0.013040447
1.1015625 0.013512845
1.109375 0.013998809
1.1171875 0.014498621
1.125 0.015012568
1.1328125 0.015540939
1.140625 0.016084025
1.1484375 0.016642122
1.15625 0.017215526
1.1640625 0.017804539
1.171875 0.018409463
1.1796875 0.0190306
1.1875 0.019668262
1.1953125 0.020322757
1.203125 0.020994397
1.2109375 0.021683497
1.21875 0.022390373
1.2265625 0.023115344
1.234375 0.023858732
1.2421875 0.024620859
1.25 0.02540205
1.2578125 0.026202632
1.265625 0.027022934
1.2734375 0.027863286
1.28125 0.028724022
1.2890625 0.029605474
1.296875 0.030507978
1.3046875 0.031431872
1.3125 0.032377493
1.3203125 0.03334518
1.328125 0.03433528
1.3359375 0.035348136
1.34375 0.036384087
1.3515625 0.037443478
1.359375 0.038526658
1.3671875 0.039633974
1.375 0.040765777
1.3828125 0.041922417
1.390625 0.043104243
1.3984375 0.044311605
1.40625 0.045544855
1.4140625 0.04680435
1.421875 0.04809044
1.4296875 0.04940348
1.4375 0.05074383
1.4453125 0.052111838
1.453125 0.053507864
1.4609375 0.054932266
1.46875 0.056385398
1.4765625 0.057867616
1.484375 0.05937928
1.4921875 0.060920745
1.5 0.06249237
1.5078125 0.06409451
1.515625 0.06572753
1.5234375 0.06739178
1.53125 0.069087625
1.5390625 0.070815414
1.546875 0.07257551
1.5546875 0.07436827
1.5625 0.07619404
1.5703125 0.078053184
1.578125 0.079946056
1.5859375 0.081873015
1.59375 0.08383441
1.6015625 0.0858306
1.609375 0.08786193
1.6171875 0.08992877
1.625 0.09203145
1.6328125 0.09417033
1.640625 0.09634577
1.6484375 0.0985581
1.65625 0.100807674
1.6640625 0.103094846
1.671875 0.105419956
1.6796875 0.10778335
1.6875 0.11018536
1.6953125 0.112626344
1.703125 0.115106635
1.7109375 0.11762657
1.71875 0.12018649
1.7265625 0.12278673
1.734375 0.12542762
1.7421875 0.1281095
1.75 0.13083269
1.7578125 0.13359752
1.765625 0.13640434
1.7734375 0.13925344
1.78125 0.14214516
1.7890625 0.14507982
1.796875 0.14805774
1.8046875 0.15107924
1.8125 0.15414461
1.8203125 0.1572542
1.828125 0.1604083
1.8359375 0.16360722
1.84375 0.16685127
1.8515625 0.17014074
1.859375 0.17347594
1.8671875 0.17685716
1.875 0.1802847
1.8828125 0.18375884
1.890625 0.1872799
1.8984375 0.19084814
1.90625 0.19446385
1.9140625 0.19812731
1.921875 0.2018388
1.9296875 0.2055986
1.9375 0.20940696
1.9453125 0.21326417
1.953125 0.21717048
1.9609375 0.22112615
1.96875 0.22513147
1.9765625 0.22918665
1.984375 0.23329197
1.9921875 0.23744766
2.0 0.24165398
2.0078125 0.24591117
2.015625 0.25021946
2.0234375 0.25457907
2.03125 0.25899026
2.0390625 0.26345322
2.046875 0.26796818
2.0546875 0.27253538
2.0625 0.27715504
2.0703125 0.28182733
2.078125 0.2865525
2.0859375 0.29133072
2.09375 0.29616222
2.1015625 0.30104718
2.109375 0.30598578
2.1171875 0.31097823
2.125 0.31602472
2.1328125 0.32112545
2.140625 0.32628056
2.1484375 0.33149028
2.15625 0.33675474
2.1640625 0.34207413
2.171875 0.3474486
2.1796875 0.35287833
2.1875 0.35836348
2.1953125 0.3639042
2.203125 0.36950067
2.2109375 0.37515303
2.21875 0.38086143
2.2265625 0.386626
2.234375 0.3924469
2.2421875 0.39832428
2.25 0.40425828
2.2578125 0.41024902
2.265625 0.41629663
2.2734375 0.42240125
2.28125 0.428563
2.2890625 0.434782
2.296875 0.4410584
2.3046875 0.44739228
2.3125 0.45378378
2.3203125 0.460233
2.328125 0.46674007
2.3359375 0.4733051
2.34375 0.4799282
2.3515625 0.48660943
2.359375 0.49334893
2.3671875 0.5001468
2.375 0.5070031
2.3828125 0.513918
2.390625 0.5208915
2.3984375 0.52792376
2.40625 0.53501487
2.4140625 0.54216486
2.421875 0.5493738
2.4296875 0.5566418
2.4375 0.563969
2.4453125 0.5713554
2.453125 0.5788011
2.4609375 0.58630615
2.46875 0.5938707
2.4765625 0.6014947
2.484375 0.60917836
2.4921875 0.6169216
2.5 0.62472457
2.5078125 0.6325873
2.515625 0.64050984
2.5234375 0.6484923
2.53125 0.6565346
2.5390625 0.66463697
2.546875 0.67279935
2.5546875 0.6810218
2.5625 0.6893044
2.5703125 0.6976472
2.578125 0.7060502
2.5859375 0.71451354
2.59375 0.7230371
2.6015625 0.7316211
2.609375 0.7402654
2.6171875 0.7489702
2.625 0.75773543
2.6328125 0.76656115
2.640625 0.7754474
2.6484375 0.78439426
2.65625 0.7934017
2.6640625 0.8024698
2.671875 0.8115985
2.6796875 0.82078785
2.6875 0.83003795
2.6953125 0.83934873
2.703125 0.8487203
2.7109375 0.8581526
2.71875 0.86764574
2.7265625 0.87719965
2.734375 0.8868144
2.7421875 0.89649004
2.75 0.9062265
2.7578125 0.91602385
2.765625 0.9258821
2.7734375 0.9358012
2.78125 0.94578123
2.7890625 0.9558222
2.796875 0.96592414
2.8046875 0.97608703
2.8125 0.98631084
2.8203125 0.9965956
2.828125 1.0069414
2.8359375 1.0173482
2.84375 1.0278159
2.8515625 1.0383446
2.859375 1.0489343
2.8671875 1.0595851
2.875 1.0702969
2.8828125 1.0810697
2.890625 1.0919034
2.8984375 1.1027982
2.90625 1.113754
2.9140625 1.1247709
2.921875 1.1358488
2.9296875 1.1469877
2.9375 1.1581876
2.9453125 1.1694486
2.953125 1.1807706
2.9609375 1.1921537
2.96875 1.2035978
2.9765625 1.2151029
2.984375 1.2266691
2.9921875 1.2382963
3.0 1.2499845


==> figures/RefinementBSpline3Int0.csv <==
0.0 0.0
0.0078125 0.0
0.015625 0.0
0.0234375 0.00000000002910383
0.03125 0.00000000017462298
0.0390625 0.00000000061118044
0.046875 0.0000000016298145
0.0546875 0.0000000036670826
0.0625 0.0000000073341653
0.0703125 0.00000001344597
0.078125 0.000000023050234
0.0859375 0.00000003745663
0.09375 0.00000005826587
0.1015625 0.0000000873988
0.109375 0.00000012712553
0.1171875 0.0000001800945
0.125 0.00000024936162
0.1328125 0.00000033841934
0.140625 0.0000004512258
0.1484375 0.00000059223385
0.15625 0.00000076642027
0.1640625 0.0000009793148
0.171875 0.0000012370292
0.1796875 0.0000015462865
0.1875 0.00000191445
0.1953125 0.0000023495522
0.203125 0.0000028603245
0.2109375 0.0000034562254
0.21875 0.0000041474705
0.2265625 0.000004945061
0.234375 0.000005860813
0.2421875 0.0000069073867
0.25 0.000008098315
0.2578125 0.000009448035
0.265625 0.000010971911
0.2734375 0.000012686272
0.28125 0.000014608435
0.2890625 0.000016756734
0.296875 0.000019150553
0.3046875 0.000021810352
0.3125 0.000024757697
0.3203125 0.000028015289
0.328125 0.000031606993
0.3359375 0.000035557867
0.34375 0.000039894192
0.3515625 0.0000446435
0.359375 0.000049834605
0.3671875 0.00005549763
0.375 0.00006166403
0.3828125 0.000068366644
0.390625 0.00007563969
0.3984375 0.000083518826
0.40625 0.000092041155
0.4140625 0.00010124527
0.421875 0.00011117128
0.4296875 0.00012186082
0.4375 0.00013335713
0.4453125 0.00014570501
0.453125 0.00015895092
0.4609375 0.00017314297
0.46875 0.00018833095
0.4765625 0.00020456637
0.484375 0.0002219025
0.4921875 0.00024039438
0.5 0.00026009884
0.5078125 0.00028107455
0.515625 0.00030338205
0.5234375 0.0003270837
0.53125 0.00035224354
0.5390625 0.0003789274
0.546875 0.00040720263
0.5546875 0.00043713825
0.5625 0.00046880473
0.5703125 0.000502274
0.578125 0.00053761946
0.5859375 0.0005749157
0.59375 0.0006142388
0.6015625 0.0006556658
0.609375 0.0006992752
0.6171875 0.0007451463
0.625 0.0007933597
0.6328125 0.0008439969
0.640625 0.00089714024
0.6484375 0.0009528731
0.65625 0.0010112795
0.6640625 0.0010724445
0.671875 0.0011364534
0.6796875 0.0012033925
0.6875 0.0012733487
0.6953125 0.0013464092
0.703125 0.0014226618
0.7109375 0.0015021947
0.71875 0.0015850964
0.7265625 0.0016714558
0.734375 0.001761362
0.7421875 0.001854904
0.75 0.0019521713
0.7578125 0.0020532534
0.765625 0.0021582395
0.7734375 0.0022672191
0.78125 0.0023802815
0.7890625 0.0024975154
0.796875 0.00261901
0.8046875 0.0027448535
0.8125 0.0028751343
0.8203125 0.0030099405
0.828125 0.003149359
0.8359375 0.0032934765
0.84375 0.0034423794
0.8515625 0.0035961533
0.859375 0.003754883
0.8671875 0.0039186524
0.875 0.004087545
0.8828125 0.0042616436
0.890625 0.0044410294
0.8984375 0.0046257824
0.90625 0.0048159827
0.9140625 0.0050117085
0.921875 0.0052130367
0.9296875 0.0054200436
0.9375 0.005632804
0.9453125 0.0058513903
0.953125 0.0060758754
0.9609375 0.0063063297
0.96875 0.006542822
0.9765625 0.0067854193
0.984375 0.007034188
0.9921875 0.007289192
1.0 0.007550494
1.0078125 0.007818153
1.015625 0.00809223
1.0234375 0.008372781
1.03125 0.00865986
1.0390625 0.008953521
1.046875 0.009253816
1.0546875 0.009560794
1.0625 0.009874502
1.0703125 0.010194989
1.078125 0.0105222985
1.0859375 0.010856474
1.09375 0.011197557
1.1015625 0.011545587
1.109375 0.011900604
1.1171875 0.012262643
1.125 0.012631742
1.1328125 0.013007934
1.140625 0.013391253
1.1484375 0.013781728
1.15625 0.014179392
1.1640625 0.014584271
1.171875 0.0149963945
1.1796875 0.015415789
1.1875 0.015842477
1.1953125 0.016276484
1.203125 0.016717834
1.2109375 0.017166547
1.21875 0.017622644
1.2265625 0.018086145
1.234375 0.018557066
1.2421875 0.019035427
1.25 0.019521244
1.2578125 0.02001453
1.265625 0.020515302
1.2734375 0.021023573
1.28125 0.021539355
1.2890625 0.02206266
1.296875 0.022593498
1.3046875 0.02313188
1.3125 0.023677818
1.3203125 0.024231318
1.328125 0.024792388
1.3359375 0.025361035
1.34375 0.025937267
1.3515625 0.026521089
1.359375 0.027112508
1.3671875 0.02771153
1.375 0.028318156
1.3828125 0.02893239
1.390625 0.029554239
1.3984375 0.030183703
1.40625 0.030820787
1.4140625 0.031465493
1.421875 0.03211782
1.4296875 0.032777775
1.4375 0.033445355
1.4453125 0.03412056
1.453125 0.03480339
1.4609375 0.03549385
1.46875 0.03619194
1.4765625 0.03689766
1.484375 0.037611008
1.4921875 0.038331985
1.5 0.039060593
1.5078125 0.03979683
1.515625 0.040540695
1.5234375 0.04129219
1.53125 0.042051315
1.5390625 0.04281807
1.546875 0.043592453
1.5546875 0.044374466
1.5625 0.04516411
1.5703125 0.04596138
1.578125 0.04676628
1.5859375 0.04757881
1.59375 0.04839897
1.6015625 0.04922676
1.609375 0.05006218
1.6171875 0.050905228
1.625 0.051755905
1.6328125 0.052614212
1.640625 0.05348015
1.6484375 0.054353714
1.65625 0.05523491
1.6640625 0.056123734
1.671875 0.057020187
1.6796875 0.05792427
1.6875 0.058835983
1.6953125 0.059755325
1.703125 0.060682297
1.7109375 0.061616898
1.71875 0.06255913
1.7265625 0.06350899
1.734375 0.06446648
1.7421875 0.065431595
1.75 0.06640434
1.7578125 0.06738472
1.765625 0.06837273
1.7734375 0.06936836
1.78125 0.07037163
1.7890625 0.07138252
1.796875 0.07240105
1.8046875 0.0734272
1.8125 0.07446098
1.8203125 0.075502396
1.828125 0.07655144
1.8359375 0.07760811
1.84375 0.07867241
1.8515625 0.07974434
1.859375 0.0808239
1.8671875 0.08191109
1.875 0.083005905
1.8828125 0.08410835
1.890625 0.08521843
1.8984375 0.086336136
1.90625 0.08746147
1.9140625 0.08859444
1.921875 0.08973503
1.9296875 0.090883255
1.9375 0.09203911
1.9453125 0.09320259
1.953125 0.0943737
1.9609375 0.095552444
1.96875 0.096738815
1.9765625 0.097932816
1.984375 0.099134445
1.9921875 0.100343704
2.0 0.10156059
2.0078125 0.10278511
2.015625 0.10401726
2.0234375 0.105257034
2.03125 0.10650444
2.0390625 0.107759476
2.046875 0.10902214
2.0546875 0.110292435
2.0625 0.11157036
2.0703125 0.11285591
2.078125 0.11414909
2.0859375 0.115449905
2.09375 0.11675835
2.1015625 0.11807442
2.109375 0.11939812
2.1171875 0.12072945
2.125 0.122068405
2.1328125 0.12341499
2.140625 0.12476921
2.1484375 0.12613106
2.15625 0.12750053
2.1640625 0.12887764
2.171875 0.13026237
2.1796875 0.13165474
2.1875 0.13305473
2.1953125 0.13446236
2.203125 0.13587761
2.2109375 0.13730049
2.21875 0.138731
2.2265625 0.14016914
2.234375 0.14161491
2.2421875 0.14306831
2.25 0.14452934
2.2578125 0.145998
2.265625 0.14747429
2.2734375 0.1489582
2.28125 0.15044975
2.2890625 0.15194893
2.296875 0.15345573
2.3046875 0.15497017
2.3125 0.15649223
2.3203125 0.15802193
2.328125 0.15955925
2.3359375 0.1611042
2.34375 0.16265678
2.3515625 0.164217
2.359375 0.16578484
2.3671875 0.1673603
2.375 0.1689434
2.3828125 0.17053413
2.390625 0.17213249
2.3984375 0.17373848
2.40625 0.1753521
2.4140625 0.17697334
2.421875 0.17860222
2.4296875 0.18023872
2.4375 0.18188286
2.4453125 0.18353462
2.453125 0.18519402
2.4609375 0.18686104
2.46875 0.18853569
2.4765625 0.19021797
2.484375 0.19190788
2.4921875 0.19360542
2.5 0.1953106
2.5078125 0.19702339
2.515625 0.19874382
2.5234375 0.20047188
2.53125 0.20220757
2.5390625 0.20395088
2.546875 0.20570183
2.5546875 0.2074604
2.5625 0.20922661
2.5703125 0.21100044
2.578125 0.2127819
2.5859375 0.214571
2.59375 0.21636772
2.6015625 0.21817207
2.609375 0.21998405
2.6171875 0.22180367
2.625 0.2236309
2.6328125 0.22546577
2.640625 0.22730827
2.6484375 0.2291584
2.65625 0.23101616
2.6640625 0.23288155
2.671875 0.23475456
2.6796875 0.23663521
2.6875 0.23852348
2.6953125 0.24041939
2.703125 0.24232292
2.7109375 0.24423409
2.71875 0.24615288
2.7265625 0.2480793
2.734375 0.25001335
2.7421875 0.25195503
2.75 0.25390434
2.7578125 0.25586128
2.765625 0.25782585
2.7734375 0.25979805
2.78125 0.26177788
2.7890625 0.26376534
2.796875 0.26576042
2.8046875 0.26776314
2.8125 0.26977348
2.8203125 0.27179146
2.828125 0.27381706
2.8359375 0.2758503
2.84375 0.27789116
2.8515625 0.27993965
2.859375 0.28199577
2.8671875 0.28405952
2.875 0.2861309
2.8828125 0.28820992
2.890625 0.29029655
2.8984375 0.29239082
2.90625 0.29449272
2.9140625 0.29660225
2.921875 0.2987194
2.9296875 0.3008442
2.9375 0.3029766
2.9453125 0.30511665
2.953125 0.30726433
2.9609375 0.30941963
2.96875 0.31158257
2.9765625 0.31375313
2.984375 0.31593132
2.9921875 0.31811714
3.0 0.3203106


==> figures/RefinementBSpline3Int1.csv <==
0.5 0.0
0.5078125 0.0
0.515625 0.0
0.5234375 0.00000000008731149
0.53125 0.00000000052386895
0.5390625 0.0000000018335413
0.546875 0.0000000048894435
0.5546875 0.000000011001248
0.5625 0.000000022002496
0.5703125 0.00000004033791
0.578125 0.0000000691507
0.5859375 0.00000011236989
0.59375 0.0000001747976
0.6015625 0.0000002621964
0.609375 0.0000003813766
0.6171875 0.0000005402835
0.625 0.00000074808486
0.6328125 0.000001015258
0.640625 0.0000013536774
0.6484375 0.0000017767015
0.65625 0.0000022992608
0.6640625 0.0000029379444
0.671875 0.0000037110876
0.6796875 0.0000046388595
0.6875 0.00000574335
0.6953125 0.0000070486567
0.703125 0.000008580973
0.7109375 0.000010368676
0.71875 0.000012442411
0.7265625 0.000014835183
0.734375 0.000017582439
0.7421875 0.00002072216
0.75 0.000024294946
0.7578125 0.000028344104
0.765625 0.000032915734
0.7734375 0.000038058817
0.78125 0.000043825305
0.7890625 0.000050270202
0.796875 0.00005745166
0.8046875 0.00006543106
0.8125 0.00007427309
0.8203125 0.00008404587
0.828125 0.00009482098
0.8359375 0.0001066736
0.84375 0.000119682576
0.8515625 0.0001339305
0.859375 0.00014950382
0.8671875 0.00016649289
0.875 0.0001849921
0.8828125 0.00020509993
0.890625 0.00022691907
0.8984375 0.00025055648
0.90625 0.00027612346
0.9140625 0.0003037358
0.921875 0.00033351383
0.9296875 0.00036558247
0.9375 0.00040007138
0.9453125 0.00043711503
0.953125 0.00047685276
0.9609375 0.00051942887
0.96875 0.00056499284
0.9765625 0.0006136991
0.984375 0.0006657075
0.9921875 0.00072118314
1.0 0.0007802965
1.0078125 0.00084322365
1.015625 0.00091014616
1.0234375 0.000981251
1.03125 0.0010567306
1.0390625 0.0011367821
1.046875 0.0012216079
1.0546875 0.0013114148
1.0625 0.0014064142
1.0703125 0.0015068221
1.078125 0.0016128584
1.0859375 0.0017247472
1.09375 0.0018427164
1.1015625 0.0019669975
1.109375 0.0020978255
1.1171875 0.002235439
1.125 0.0023800791
1.1328125 0.0025319906
1.140625 0.0026914207
1.1484375 0.0028586192
1.15625 0.0030338387
1.1640625 0.0032173335
1.171875 0.00340936
1.1796875 0.0036101774
1.1875 0.003820046
1.1953125 0.0040392275
1.203125 0.0042679855
1.2109375 0.0045065843
1.21875 0.0047552893
1.2265625 0.0050143674
1.234375 0.005284086
1.2421875 0.005564712
1.25 0.005856514
1.2578125 0.00615976
1.265625 0.0064747185
1.2734375 0.0068016574
1.28125 0.007140844
1.2890625 0.007492546
1.296875 0.00785703
1.3046875 0.0082345605
1.3125 0.008625403
1.3203125 0.0090298215
1.328125 0.0094480775
1.3359375 0.009880429
1.34375 0.010327138
1.3515625 0.01078846
1.359375 0.011264649
1.3671875 0.011755957
1.375 0.012262635
1.3828125 0.012784931
1.390625 0.013323088
1.3984375 0.013877347
1.40625 0.014447948
1.4140625 0.015035125
1.421875 0.01563911
1.4296875 0.01626013
1.4375 0.016898412
1.4453125 0.017554171
1.453125 0.018227626
1.4609375 0.01891899
1.46875 0.019628465
1.4765625 0.020356258
1.484375 0.021102564
1.4921875 0.021867577
1.5 0.022651482
1.5078125 0.02345446
1.515625 0.02427669
1.5234375 0.025118344
1.53125 0.02597958
1.5390625 0.026860563
1.546875 0.027761448
1.5546875 0.02868238
1.5625 0.029623507
1.5703125 0.030584967
1.578125 0.031566896
1.5859375 0.032569423
1.59375 0.03359267
1.6015625 0.034636762
1.609375 0.03570181
1.6171875 0.03678793
1.625 0.037895225
1.6328125 0.0390238
1.640625 0.040173758
1.6484375 0.041345187
1.65625 0.042538173
1.6640625 0.04375281
1.671875 0.044989184
1.6796875 0.046247367
1.6875 0.047527432
1.6953125 0.04882945
1.703125 0.0501535
1.7109375 0.051499642
1.71875 0.052867934
1.7265625 0.054258436
1.734375 0.0556712
1.7421875 0.05710628
1.75 0.05856373
1.7578125 0.06004359
1.765625 0.06154591
1.7734375 0.06307072
1.78125 0.064618066
1.7890625 0.06618798
1.796875 0.067780495
1.8046875 0.06939565
1.8125 0.071033455
1.8203125 0.07269396
1.828125 0.074377164
1.8359375 0.07608311
1.84375 0.0778118
1.8515625 0.07956327
1.859375 0.08133753
1.8671875 0.08313459
1.875 0.08495447
1.8828125 0.08679717
1.890625 0.088662714
1.8984375 0.09055111
1.90625 0.09246236
1.9140625 0.09439648
1.921875 0.096353464
1.9296875 0.09833333
1.9375 0.10033606
1.9453125 0.10236168
1.953125 0.10441017
1.9609375 0.10648155
1.96875 0.10857582
1.9765625 0.11069298
1.984375 0.11283302
1.9921875 0.11499596
2.0 0.11718178
2.0078125 0.11939049
2.015625 0.121622086
2.0234375 0.12387657
2.03125 0.12615395
2.0390625 0.12845421
2.046875 0.13077736
2.0546875 0.1331234
2.0625 0.13549232
2.0703125 0.13788414
2.078125 0.14029884
2.0859375 0.14273643
2.09375 0.14519691
2.1015625 0.14768028
2.109375 0.15018654
2.1171875 0.15271568
2.125 0.15526772
2.1328125 0.15784264
2.140625 0.16044044
2.1484375 0.16306114
2.15625 0.16570473
2.1640625 0.1683712
2.171875 0.17106056
2.1796875 0.17377281
2.1875 0.17650795
2.1953125 0.17926598
2.203125 0.18204689
2.2109375 0.1848507
2.21875 0.18767738
2.2265625 0.19052696
2.234375 0.19339943
2.2421875 0.19629478
2.25 0.19921303
2.2578125 0.20215416
2.265625 0.20511818
2.2734375 0.20810509
2.28125 0.21111488
2.2890625 0.21414757
2.296875 0.21720314
2.3046875 0.2202816
2.3125 0.22338295
2.3203125 0.22650719
2.328125 0.22965431
2.3359375 0.23282433
2.34375 0.23601723
2.3515625 0.23923302
2.359375 0.2424717
2.3671875 0.24573326
2.375 0.24901772
2.3828125 0.25232506
2.390625 0.2556553
2.3984375 0.2590084
2.40625 0.2623844
2.4140625 0.2657833
2.421875 0.2692051
2.4296875 0.27264977
2.4375 0.27611732
2.4453125 0.27960777
2.453125 0.2831211
2.4609375 0.28665733
2.46875 0.29021645
2.4765625 0.29379845
2.484375 0.29740334
2.4921875 0.3010311
2.5 0.30468178
2.5078125 0.30835533
2.515625 0.31205177
2.5234375 0.3157711
2.53125 0.31951332
2.5390625 0.32327843
2.546875 0.32706642
2.5546875 0.3308773
2.5625 0.33471107
2.5703125 0.33856773
2.578125 0.34244728
2.5859375 0.34634972
2.59375 0.35027504
2.6015625 0.35422325
2.609375 0.35819435
2.6171875 0.36218834
2.625 0.36620522
2.6328125 0.37024498
2.640625 0.37430763
2.6484375 0.37839317
2.65625 0.3825016
2.6640625 0.38663292
2.671875 0.39078712
2.6796875 0.39496422
2.6875 0.3991642
2.6953125 0.40338707
2.703125 0.40763283
2.7109375 0.41190147
2.71875 0.416193
2.7265625 0.42050743
2.734375 0.42484474
2.7421875 0.42920494
2.75 0.43358803
2.7578125 0.437994
2.765625 0.44242287
2.7734375 0.44687462
2.78125 0.45134926
2.7890625 0.4558468
2.796875 0.4603672
2.8046875 0.4649105
2.8125 0.4694767
2.8203125 0.47406578
2.828125 0.47867775
2.8359375 0.4833126
2.84375 0.48797035
2.8515625 0.492651
2.859375 0.4973545
2.8671875 0.5020809
2.875 0.5068302
2.8828125 0.5116024
2.890625 0.5163975
2.8984375 0.52121544
2.90625 0.5260563
2.9140625 0.53092
2.921875 0.53580666
2.9296875 0.5407162
2.9375 0.5456486
2.9453125 0.55060387
2.953125 0.55558205
2.9609375 0.5605831
2.96875 0.5656071
2.9765625 0.5706539
2.984375 0.57572365
2.9921875 0.58081627
3.0 0.5859318


==> figures/RefinementBSpline3Int2.csv <==
1.0 0.0
1.0078125 0.0
1.015625 0.0
1.0234375 0.00000000008731149
1.03125 0.00000000052386895
1.0390625 0.0000000018335413
1.046875 0.0000000048894435
1.0546875 0.000000011001248
1.0625 0.000000022002496
1.0703125 0.00000004033791
1.078125 0.0000000691507
1.0859375 0.00000011236989
1.09375 0.0000001747976
1.1015625 0.0000002621964
1.109375 0.0000003813766
1.1171875 0.0000005402835
1.125 0.00000074808486
1.1328125 0.000001015258
1.140625 0.0000013536774
1.1484375 0.0000017767015
1.15625 0.0000022992608
1.1640625 0.0000029379444
1.171875 0.0000037110876
1.1796875 0.0000046388595
1.1875 0.00000574335
1.1953125 0.0000070486567
1.203125 0.000008580973
1.2109375 0.000010368676
1.21875 0.000012442411
1.2265625 0.000014835183
1.234375 0.000017582439
1.2421875 0.00002072216
1.25 0.000024294946
1.2578125 0.000028344104
1.265625 0.000032915734
1.2734375 0.000038058817
1.28125 0.000043825305
1.2890625 0.000050270202
1.296875 0.00005745166
1.3046875 0.00006543106
1.3125 0.00007427309
1.3203125 0.00008404587
1.328125 0.00009482098
1.3359375 0.0001066736
1.34375 0.000119682576
1.3515625 0.0001339305
1.359375 0.00014950382
1.3671875 0.00016649289
1.375 0.0001849921
1.3828125 0.00020509993
1.390625 0.00022691907
1.3984375 0.00025055648
1.40625 0.00027612346
1.4140625 0.0003037358
1.421875 0.00033351383
1.4296875 0.00036558247
1.4375 0.00040007138
1.4453125 0.00043711503
1.453125 0.00047685276
1.4609375 0.00051942887
1.46875 0.00056499284
1.4765625 0.0006136991
1.484375 0.0006657075
1.4921875 0.00072118314
1.5 0.0007802965
1.5078125 0.00084322365
1.515625 0.00091014616
1.5234375 0.000981251
1.53125 0.0010567306
1.5390625 0.0011367821
1.546875 0.0012216079
1.5546875 0.0013114148
1.5625 0.0014064142
1.5703125 0.0015068221
1.578125 0.0016128584
1.5859375 0.0017247472
1.59375 0.0018427164
1.6015625 0.0019669975
1.609375 0.0020978255
1.6171875 0.002235439
1.625 0.0023800791
1.6328125 0.0025319906
1.640625 0.0026914207
1.6484375 0.0028586192
1.65625 0.0030338387
1.6640625 0.0032173335
1.671875 0.00340936
1.6796875 0.0036101774
1.6875 0.003820046
1.6953125 0.0040392275
1.703125 0.0042679855
1.7109375 0.0045065843
1.71875 0.0047552893
1.7265625 0.0050143674
1.734375 0.005284086
1.7421875 0.005564712
1.75 0.005856514
1.7578125 0.00615976
1.765625 0.0064747185
1.7734375 0.0068016574
1.78125 0.007140844
1.7890625 0.007492546
1.796875 0.00785703
1.8046875 0.0082345605
1.8125 0.008625403
1.8203125 0.0090298215
1.828125 0.0094480775
1.8359375 0.009880429
1.84375 0.010327138
1.8515625 0.01078846
1.859375 0.011264649
1.8671875 0.011755957
1.875 0.012262635
1.8828125 0.012784931
1.890625 0.013323088
1.8984375 0.013877347
1.90625 0.014447948
1.9140625 0.015035125
1.921875 0.01563911
1.9296875 0.01626013
1.9375 0.016898412
1.9453125 0.017554171
1.953125 0.018227626
1.9609375 0.01891899
1.96875 0.019628465
1.9765625 0.020356258
1.984375 0.021102564
1.9921875 0.021867577
2.0 0.022651482
2.0078125 0.02345446
2.015625 0.02427669
2.0234375 0.025118344
2.03125 0.02597958
2.0390625 0.026860563
2.046875 0.027761448
2.0546875 0.02868238
2.0625 0.029623507
2.0703125 0.030584967
2.078125 0.031566896
2.0859375 0.032569423
2.09375 0.03359267
2.1015625 0.034636762
2.109375 0.03570181
2.1171875 0.03678793
2.125 0.037895225
2.1328125 0.0390238
2.140625 0.040173758
2.1484375 0.041345187
2.15625 0.042538173
2.1640625 0.04375281
2.171875 0.044989184
2.1796875 0.046247367
2.1875 0.047527432
2.1953125 0.04882945
2.203125 0.0501535
2.2109375 0.051499642
2.21875 0.052867934
2.2265625 0.054258436
2.234375 0.0556712
2.2421875 0.05710628
2.25 0.05856373
2.2578125 0.06004359
2.265625 0.06154591
2.2734375 0.06307072
2.28125 0.064618066
2.2890625 0.06618798
2.296875 0.067780495
2.3046875 0.06939565
2.3125 0.071033455
2.3203125 0.07269396
2.328125 0.074377164
2.3359375 0.07608311
2.34375 0.0778118
2.3515625 0.07956327
2.359375 0.08133753
2.3671875 0.08313459
2.375 0.08495447
2.3828125 0.08679717
2.390625 0.088662714
2.3984375 0.09055111
2.40625 0.09246236
2.4140625 0.09439648
2.421875 0.096353464
2.4296875 0.09833333
2.4375 0.10033606
2.4453125 0.10236168
2.453125 0.10441017
2.4609375 0.10648155
2.46875 0.10857582
2.4765625 0.11069298
2.484375 0.11283302
2.4921875 0.11499596
2.5 0.11718178
2.5078125 0.11939049
2.515625 0.121622086
2.5234375 0.12387657
2.53125 0.12615395
2.5390625 0.12845421
2.546875 0.13077736
2.5546875 0.1331234
2.5625 0.13549232
2.5703125 0.13788414
2.578125 0.14029884
2.5859375 0.14273643
2.59375 0.14519691
2.6015625 0.14768028
2.609375 0.15018654
2.6171875 0.15271568
2.625 0.15526772
2.6328125 0.15784264
2.640625 0.16044044
2.6484375 0.16306114
2.65625 0.16570473
2.6640625 0.1683712
2.671875 0.17106056
2.6796875 0.17377281
2.6875 0.17650795
2.6953125 0.17926598
2.703125 0.18204689
2.7109375 0.1848507
2.71875 0.18767738
2.7265625 0.19052696
2.734375 0.19339943
2.7421875 0.19629478
2.75 0.19921303
2.7578125 0.20215416
2.765625 0.20511818
2.7734375 0.20810509
2.78125 0.21111488
2.7890625 0.21414757
2.796875 0.21720314
2.8046875 0.2202816
2.8125 0.22338295
2.8203125 0.22650719
2.828125 0.22965431
2.8359375 0.23282433
2.84375 0.23601723
2.8515625 0.23923302
2.859375 0.2424717
2.8671875 0.24573326
2.875 0.24901772
2.8828125 0.25232506
2.890625 0.2556553
2.8984375 0.2590084
2.90625 0.2623844
2.9140625 0.2657833
2.921875 0.2692051
2.9296875 0.27264977
2.9375 0.27611732
2.9453125 0.27960777
2.953125 0.2831211
2.9609375 0.28665733
2.96875 0.29021645
2.9765625 0.29379845
2.984375 0.29740334
2.9921875 0.3010311
3.0 0.30468178


==> figures/RefinementBSpline3Int3.csv <==
1.5 0.0
1.5078125 0.0
1.515625 0.0
1.5234375 0.00000000002910383
1.53125 0.00000000017462298
1.5390625 0.00000000061118044
1.546875 0.0000000016298145
1.5546875 0.0000000036670826
1.5625 0.0000000073341653
1.5703125 0.00000001344597
1.578125 0.000000023050234
1.5859375 0.00000003745663
1.59375 0.00000005826587
1.6015625 0.0000000873988
1.609375 0.00000012712553
1.6171875 0.0000001800945
1.625 0.00000024936162
1.6328125 0.00000033841934
1.640625 0.0000004512258
1.6484375 0.00000059223385
1.65625 0.00000076642027
1.6640625 0.0000009793148
1.671875 0.0000012370292
1.6796875 0.0000015462865
1.6875 0.00000191445
1.6953125 0.0000023495522
1.703125 0.0000028603245
1.7109375 0.0000034562254
1.71875 0.0000041474705
1.7265625 0.000004945061
1.734375 0.000005860813
1.7421875 0.0000069073867
1.75 0.000008098315
1.7578125 0.000009448035
1.765625 0.000010971911
1.7734375 0.000012686272
1.78125 0.000014608435
1.7890625 0.000016756734
1.796875 0.000019150553
1.8046875 0.000021810352
1.8125 0.000024757697
1.8203125 0.000028015289
1.828125 0.000031606993
1.8359375 0.000035557867
1.84375 0.000039894192
1.8515625 0.0000446435
1.859375 0.000049834605
1.8671875 0.00005549763
1.875 0.00006166403
1.8828125 0.000068366644
1.890625 0.00007563969
1.8984375 0.000083518826
1.90625 0.000092041155
1.9140625 0.00010124527
1.921875 0.00011117128
1.9296875 0.00012186082
1.9375 0.00013335713
1.9453125 0.00014570501
1.953125 0.00015895092
1.9609375 0.00017314297
1.96875 0.00018833095
1.9765625 0.00020456637
1.984375 0.0002219025
1.9921875 0.00024039438
2.0 0.00026009884
2.0078125 0.00028107455
2.015625 0.00030338205
2.0234375 0.0003270837
2.03125 0.00035224354
2.0390625 0.0003789274
2.046875 0.00040720263
2.0546875 0.00043713825
2.0625 0.00046880473
2.0703125 0.000502274
2.078125 0.00053761946
2.0859375 0.0005749157
2.09375 0.0006142388
2.1015625 0.0006556658
2.109375 0.0006992752
2.1171875 0.0007451463
2.125 0.0007933597
2.1328125 0.0008439969
2.140625 0.00089714024
2.1484375 0.0009528731
2.15625 0.0010112795
2.1640625 0.0010724445
2.171875 0.0011364534
2.1796875 0.0012033925
2.1875 0.0012733487
2.1953125 0.0013464092
2.203125 0.0014226618
2.2109375 0.0015021947
2.21875 0.0015850964
2.2265625 0.0016714558
2.234375 0.001761362
2.2421875 0.001854904
2.25 0.0019521713
2.2578125 0.0020532534
2.265625 0.0021582395
2.2734375 0.0022672191
2.28125 0.0023802815
2.2890625 0.0024975154
2.296875 0.00261901
2.3046875 0.0027448535
2.3125 0.0028751343
2.3203125 0.0030099405
2.328125 0.003149359
2.3359375 0.0032934765
2.34375 0.0034423794
2.3515625 0.0035961533
2.359375 0.003754883
2.3671875 0.0039186524
2.375 0.004087545
2.3828125 0.0042616436
2.390625 0.0044410294
2.3984375 0.0046257824
2.40625 0.0048159827
2.4140625 0.0050117085
2.421875 0.0052130367
2.4296875 0.0054200436
2.4375 0.005632804
2.4453125 0.0058513903
2.453125 0.0060758754
2.4609375 0.0063063297
2.46875 0.006542822
2.4765625 0.0067854193
2.484375 0.007034188
2.4921875 0.007289192
2.5 0.007550494
2.5078125 0.007818153
2.515625 0.00809223
2.5234375 0.008372781
2.53125 0.00865986
2.5390625 0.008953521
2.546875 0.009253816
2.5546875 0.009560794
2.5625 0.009874502
2.5703125 0.010194989
2.578125 0.0105222985
2.5859375 0.010856474
2.59375 0.011197557
2.6015625 0.011545587
2.609375 0.011900604
2.6171875 0.012262643
2.625 0.012631742
2.6328125 0.013007934
2.640625 0.013391253
2.6484375 0.013781728
2.65625 0.014179392
2.6640625 0.014584271
2.671875 0.0149963945
2.6796875 0.015415789
2.6875 0.015842477
2.6953125 0.016276484
2.703125 0.016717834
2.7109375 0.017166547
2.71875 0.017622644
2.7265625 0.018086145
2.734375 0.018557066
2.7421875 0.019035427
2.75 0.019521244
2.7578125 0.02001453
2.765625 0.020515302
2.7734375 0.021023573
2.78125 0.021539355
2.7890625 0.02206266
2.796875 0.022593498
2.8046875 0.02313188
2.8125 0.023677818
2.8203125 0.024231318
2.828125 0.024792388
2.8359375 0.025361035
2.84375 0.025937267
2.8515625 0.026521089
2.859375 0.027112508
2.8671875 0.02771153
2.875 0.028318156
2.8828125 0.02893239
2.890625 0.029554239
2.8984375 0.030183703
2.90625 0.030820787
2.9140625 0.031465493
2.921875 0.03211782
2.9296875 0.032777775
2.9375 0.033445355
2.9453125 0.03412056
2.953125 0.03480339
2.9609375 0.03549385
2.96875 0.03619194
2.9765625 0.03689766
2.984375 0.037611008
2.9921875 0.038331985
3.0 0.039060593


==> figures/RefinementDaubechies.csv <==
0.0 0.0
0.0 0.069342785
0.0078125 0.12010522
0.015625 0.15228732
0.0234375 0.189448
0.03125 0.20802835
0.0390625 0.23158726
0.046875 0.2601248
0.0546875 0.2873283
0.0625 0.2959515
0.0703125 0.30955324
0.078125 0.32813355
0.0859375 0.34537986
0.09375 0.36760482
0.1015625 0.3884957
0.109375 0.40805262
0.1171875 0.42796695
0.125 0.42930102
0.1328125 0.4356136
0.140625 0.44690478
0.1484375 0.45686194
0.15625 0.47179773
0.1640625 0.4853995
0.171875 0.49766725
0.1796875 0.5102924
0.1875 0.5278962
0.1953125 0.54416597
0.203125 0.5591017
0.2109375 0.5743949
0.21875 0.5883541
0.2265625 0.6026708
0.234375 0.6173449
0.2421875 0.6319232
0.25 0.6279212
0.2578125 0.6288978
0.265625 0.6348529
0.2734375 0.63947403
0.28125 0.6490738
0.2890625 0.65733945
0.296875 0.6642712
0.3046875 0.6715603
0.3125 0.6838281
0.3203125 0.6947619
0.328125 0.70436156
0.3359375 0.71431875
0.34375 0.722942
0.3515625 0.7319226
0.359375 0.74126065
0.3671875 0.75050294
0.375 0.7647238
0.3828125 0.77761066
0.390625 0.78916353
0.3984375 0.8010738
0.40625 0.81165016
0.4140625 0.82258385
0.421875 0.83387506
0.4296875 0.84507036
0.4375 0.85493183
0.4453125 0.86515063
0.453125 0.8757268
0.4609375 0.8862072
0.46875 0.8970453
0.4765625 0.9077875
0.484375 0.9184339
0.4921875 0.929106
0.5 0.9211978
0.5078125 0.9182681
0.515625 0.92031693
0.5234375 0.9210318
0.53125 0.92672527
0.5390625 0.9310847
0.546875 0.9341103
0.5546875 0.9374931
0.5625 0.94585466
0.5703125 0.9528822
0.578125 0.9585757
0.5859375 0.9646266
0.59375 0.9693435
0.6015625 0.97441775
0.609375 0.9798497
0.6171875 0.9851856
0.625 0.9955003
0.6328125 1.004481
0.640625 1.0121275
0.6484375 1.0201315
0.65625 1.0268017
0.6640625 1.0338292
0.671875 1.0412142
0.6796875 1.0485035
0.6875 1.0544585
0.6953125 1.060771
0.703125 1.067441
0.7109375 1.0740151
0.71875 1.0809469
0.7265625 1.0877829
0.734375 1.094523
0.7421875 1.1012887
0.75 1.1130332
0.7578125 1.1234435
0.765625 1.13252
0.7734375 1.1419537
0.78125 1.1500537
0.7890625 1.158511
0.796875 1.1673257
0.8046875 1.1760446
0.8125 1.1834297
0.8203125 1.1911721
0.828125 1.1992719
0.8359375 1.2072759
0.84375 1.2156373
0.8515625 1.223903
0.859375 1.2320731
0.8671875 1.2402686
0.875 1.2471302
0.8828125 1.2543492
0.890625 1.2619257
0.8984375 1.2694063
0.90625 1.2772446
0.9140625 1.2849869
0.921875 1.2926334
0.9296875 1.3003056
0.9375 1.3083354
0.9453125 1.3162694
0.953125 1.3241076
0.9609375 1.3319714
0.96875 1.3397393
0.9765625 1.347533
0.984375 1.3553524
0.9921875 1.3631647
1.0 1.2322919
1.0078125 1.1385796
1.015625 1.0820279
1.0234375 1.0155191
1.03125 0.9861709
1.0390625 0.9468655
1.046875 0.8976029
1.0546875 0.85100836
1.0625 0.84157455
1.0703125 0.8221836
1.078125 0.7928354
1.0859375 0.76615524
1.09375 0.72951794
1.1015625 0.69554865
1.109375 0.6642473
1.1171875 0.632231
1.125 0.6373756
1.1328125 0.632563
1.140625 0.6177931
1.1484375 0.6056912
1.15625 0.5836322
1.1640625 0.5642412
1.171875 0.54751813
1.1796875 0.5300802
1.1875 0.5026852
1.1953125 0.47795808
1.203125 0.4558991
1.2109375 0.43312514
1.21875 0.4130193
1.2265625 0.39219847
1.234375 0.37066275
1.2421875 0.3493186
1.25 0.3651352
1.2578125 0.3709946
1.265625 0.36689678
1.2734375 0.36546695
1.28125 0.35408008
1.2890625 0.34536117
1.296875 0.33931023
1.3046875 0.3325444
1.3125 0.3158214
1.3203125 0.3017664
1.328125 0.2903794
1.3359375 0.27827755
1.34375 0.26884377
1.3515625 0.25869504
1.359375 0.2478314
1.3671875 0.23715933
1.375 0.21653008
1.3828125 0.19856888
1.390625 0.18327564
1.3984375 0.16726753
1.40625 0.15392745
1.4140625 0.13987246
1.421875 0.12510256
1.4296875 0.11052423
1.4375 0.09861396
1.4453125 0.085988775
1.453125 0.0726487
1.4609375 0.059500165
1.46875 0.04563674
1.4765625 0.03196487
1.484375 0.018484551
1.4921875 0.004952909
1.5 0.028581958
1.5078125 0.04225383
1.515625 0.04596852
1.5234375 0.052351233
1.53125 0.048776772
1.5390625 0.047870327
1.546875 0.049631897
1.5546875 0.05067857
1.5625 0.04176807
1.5703125 0.035525586
1.578125 0.03195112
1.5859375 0.02766176
1.59375 0.02604042
1.6015625 0.023704186
1.609375 0.020653058
1.6171875 0.017793484
1.625 0.00497674
1.6328125 -0.0051719877
1.640625 -0.012652701
1.6484375 -0.020848306
1.65625 -0.026375894
1.6640625 -0.032618377
1.671875 -0.03957575
1.6796875 -0.04634157
1.6875 -0.050439376
1.6953125 -0.055252068
1.703125 -0.06077967
1.7109375 -0.0661157
1.71875 -0.07216662
1.7265625 -0.07802598
1.734375 -0.08369381
1.7421875 -0.08941295
1.75 -0.10508928
1.7578125 -0.11809758
1.765625 -0.12843788
1.7734375 -0.13949303
1.78125 -0.14788023
1.7890625 -0.15698227
1.796875 -0.16679922
1.8046875 -0.1764246
1.8125 -0.18338197
1.8203125 -0.19105424
1.828125 -0.1994414
1.8359375 -0.207637
1.84375 -0.2165475
1.8515625 -0.22526643
1.859375 -0.23379385
1.8671875 -0.24237254
1.875 -0.24828327
1.8828125 -0.25490883
1.890625 -0.26224932
1.8984375 -0.26939824
1.90625 -0.2772621
1.9140625 -0.28493434
1.921875 -0.29241505
1.9296875 -0.29994705
1.9375 -0.30819404
1.9453125 -0.31624943
1.953125 -0.32411322
1.9609375 -0.33202836
1.96875 -0.33975196
1.9765625 -0.34752688
1.984375 -0.35535312
1.9921875 -0.36316562
2.0 -0.30163532
2.0078125 -0.2586854
2.015625 -0.23431581
2.0234375 -0.2049676
2.03125 -0.19419979
2.0390625 -0.17845336
2.046875 -0.15772831
2.0546875 -0.1383373
2.0625 -0.13752666
2.0703125 -0.13173741
2.078125 -0.12096956
2.0859375 -0.11153572
2.09375 -0.09712331
2.1015625 -0.08404489
2.109375 -0.072300486
2.1171875 -0.06019863
2.125 -0.06667711
2.1328125 -0.06817701
2.140625 -0.064698316
2.1484375 -0.06255363
2.15625 -0.055430368
2.1640625 -0.04964111
2.171875 -0.045185857
2.1796875 -0.040373158
2.1875 -0.030581877
2.1953125 -0.022124598
2.203125 -0.01500133
2.2109375 -0.0075206137
2.21875 -0.0013739094
2.2265625 0.005130242
2.234375 0.011991841
2.2421875 0.01875766
2.25 0.0069431365
2.2578125 0.00010719965
2.265625 -0.0017501478
2.2734375 -0.0049415044
2.28125 -0.0031542722
2.2890625 -0.0027010485
2.296875 -0.0035818345
2.3046875 -0.004105173
2.3125 0.0003500773
2.3203125 0.0034713186
2.328125 0.0052585513
2.3359375 0.00740323
2.34375 0.0082139
2.3515625 0.009382016
2.359375 0.010907578
2.3671875 0.012337363
2.375 0.01874574
2.3828125 0.023820106
2.390625 0.027560461
2.3984375 0.031658262
2.40625 0.034422062
2.4140625 0.0375433
2.421875 0.041021988
2.4296875 0.044404894
2.4375 0.0464538
2.4453125 0.048860148
2.453125 0.051623944
2.4609375 0.05429196
2.46875 0.057317425
2.4765625 0.060247105
2.484375 0.06308101
2.4921875 0.06594058
2.5 0.05021982
2.5078125 0.03947764
2.515625 0.03371405
2.5234375 0.026616443
2.53125 0.024497427
2.5390625 0.021044401
2.546875 0.016257368
2.5546875 0.01182778
2.5625 0.012376783
2.5703125 0.011591777
2.578125 0.009472761
2.5859375 0.0077111917
2.59375 0.004615614
2.6015625 0.0018774825
2.609375 -0.0005032019
2.6171875 -0.0029796641
2.625 -0.0004775386
2.6328125 0.0006905785
2.640625 0.00052468694
2.6484375 0.0007162419
2.65625 -0.00042621163
2.6640625 -0.0012112185
2.671875 -0.0016387791
2.6796875 -0.0021621168
2.6875 -0.0040194634
2.6953125 -0.0055193636
2.703125 -0.0066618174
2.7109375 -0.007900048
2.71875 -0.008780833
2.7265625 -0.009757394
2.734375 -0.010829734
2.7421875 -0.011876409
2.75 -0.007944498
2.7578125 -0.0053465962
2.765625 -0.004082701
2.7734375 -0.0024613603
2.78125 -0.0021740277
2.7890625 -0.0015292487
2.796875 -0.00052702305
2.8046875 0.0003794251
2.8125 -0.00004813553
2.8203125 -0.000118249576
2.828125 0.00016908294
2.8359375 0.00036063793
2.84375 0.00090963946
2.8515625 0.0013628635
2.859375 0.0017203098
2.8671875 0.0021034197
2.875 0.0011525215
2.8828125 0.00055906957
2.890625 0.00032306393
2.8984375 -0.0000087191
2.90625 0.000016944425
2.9140625 -0.00005316957
2.921875 -0.00021906108
2.9296875 -0.00035928906
2.9375 -0.00014207057
2.9453125 -0.000020629544
2.953125 0.0000050339586
2.9609375 0.000056360972
2.96875 0.000011910474
2.9765625 -0.000006876516
2.9765625 0.0


==> figures/RefinementDaubechies0.csv <==
0.0 0.0
0.0 0.069342785
0.0078125 0.12010522
0.015625 0.15228732
0.0234375 0.189448
0.03125 0.20802836
0.0390625 0.23158726
0.046875 0.2601248
0.0546875 0.2873283
0.0625 0.2959515
0.0703125 0.3095532
0.078125 0.32813358
0.0859375 0.34537992
0.09375 0.36760485
0.1015625 0.3884957
0.109375 0.40805265
0.1171875 0.427967
0.125 0.42930105
0.1328125 0.4356136
0.140625 0.44690478
0.1484375 0.45686194
0.15625 0.47179776
0.1640625 0.48539948
0.171875 0.4976673
0.1796875 0.5102925
0.1875 0.5278962
0.1953125 0.544166
0.203125 0.5591018
0.2109375 0.574395
0.21875 0.5883542
0.2265625 0.6026707
0.234375 0.61734486
0.2421875 0.6319232
0.25 0.6279212
0.2578125 0.62889767
0.265625 0.6348528
0.2734375 0.63947403
0.28125 0.6490738
0.2890625 0.6573395
0.296875 0.6642712
0.3046875 0.67156035
0.3125 0.6838281
0.3203125 0.69476175
0.328125 0.7043616
0.3359375 0.7143189
0.34375 0.72294194
0.3515625 0.73192245
0.359375 0.7412605
0.3671875 0.75050277
0.375 0.76472366
0.3828125 0.7776105
0.390625 0.7891635
0.3984375 0.8010737
0.40625 0.8116501
0.4140625 0.8225838
0.421875 0.8338749
0.4296875 0.84507036
0.4375 0.8549317
0.4453125 0.8651505
0.453125 0.8757268
0.4609375 0.8862072
0.46875 0.89704525
0.4765625 0.90778744
0.484375 0.9184338
0.4921875 0.92910576
0.5 0.80109245
0.5078125 0.71023965
0.515625 0.6565475
0.5234375 0.5928982
0.53125 0.5664096
0.5390625 0.5299638
0.546875 0.4835609
0.5546875 0.43982586
0.5625 0.4332517
0.5703125 0.41672024
0.578125 0.3902316
0.5859375 0.366411
0.59375 0.33263323
0.6015625 0.30152348
0.609375 0.27308175
0.6171875 0.24392508
0.625 0.25192916
0.6328125 0.24997604
0.640625 0.2380658
0.6484375 0.22882351
0.65625 0.20962404
0.6640625 0.19309257
0.671875 0.17922918
0.6796875 0.16465086
0.6875 0.14011537
0.6953125 0.11824788
0.703125 0.09904841
0.7109375 0.07913404
0.71875 0.061887726
0.7265625 0.043926504
0.734375 0.025250379
0.7421875 0.0067658103
0.75 0.025441935
0.7578125 0.03416088
0.765625 0.03292265
0.7734375 0.03435244
0.78125 0.025825048
0.7890625 0.019965673
0.796875 0.01677432
0.8046875 0.012868069
0.8125 -0.0009953512
0.8203125 -0.012190756
0.828125 -0.020718144
0.8359375 -0.029960426
0.84375 -0.036534693
0.8515625 -0.043823857
0.859375 -0.0518279
0.8671875 -0.059640396
0.875 -0.07741007
0.8828125 -0.09251173
0.890625 -0.10494538
0.8984375 -0.11809389
0.90625 -0.12857442
0.9140625 -0.13976981
0.921875 -0.15168011
0.9296875 -0.16339886
0.9375 -0.17244959
0.9453125 -0.18221518
0.953125 -0.19269572
0.9609375 -0.20298466
0.96875 -0.21398853
0.9765625 -0.22480081
0.984375 -0.23542154
0.9921875 -0.2460936
1.0 -0.1874229
1.0078125 -0.14733253
1.015625 -0.12582251
1.0234375 -0.09933389
1.03125 -0.091425635
1.0390625 -0.078538775
1.046875 -0.060673334
1.0546875 -0.044141892
1.0625 -0.046190787
1.0703125 -0.043261096
1.078125 -0.035352822
1.0859375 -0.028778555
1.09375 -0.017225701
1.1015625 -0.007006854
1.109375 0.0018779826
1.1171875 0.011120266
1.125 0.0017822031
1.1328125 -0.002577271
1.140625 -0.0019581565
1.1484375 -0.0026730509
1.15625 0.0015906445
1.1640625 0.0045203306
1.171875 0.006116007
1.1796875 0.00806913
1.1875 0.015000844
1.1953125 0.020598546
1.203125 0.024862243
1.2109375 0.02948338
1.21875 0.032770514
1.2265625 0.036415096
1.234375 0.04041712
1.2421875 0.044323362
1.25 0.029649274
1.2578125 0.01995377
1.265625 0.01523685
1.2734375 0.009185921
1.28125 0.008113583
1.2890625 0.005707234
1.296875 0.0019668774
1.3046875 -0.0014160329
1.3125 0.00017964459
1.3203125 0.00044131358
1.328125 -0.000631026
1.3359375 -0.0013459189
1.34375 -0.0033948205
1.3515625 -0.0050862757
1.359375 -0.006420284
1.3671875 -0.00785007
1.375 -0.0043012686
1.3828125 -0.0020864757
1.390625 -0.001205691
1.3984375 0.000032540116
1.40625 -0.00006323745
1.4140625 0.00019843155
1.421875 0.0008175471
1.4296875 0.001340885
1.4375 0.0005302146
1.4453125 0.0000769905
1.453125 -0.000018786992
1.4609375 -0.00021034201
1.46875 -0.0000444505
1.4765625 0.000025663507
1.4765625 0.0


==> figures/RefinementDaubechies1.csv <==
0.5 0.0
0.5 0.12010522
0.5078125 0.20802835
0.515625 0.26376936
0.5234375 0.32813355
0.53125 0.36031568
0.5390625 0.4011209
0.546875 0.45054933
0.5546875 0.4976672
0.5625 0.512603
0.5703125 0.5361619
0.578125 0.56834406
0.5859375 0.5982155
0.59375 0.6367102
0.6015625 0.6728943
0.609375 0.7067679
0.6171875 0.7412606
0.625 0.7435712
0.6328125 0.7545049
0.640625 0.77406174
0.6484375 0.79130805
0.65625 0.81717765
0.6640625 0.84073657
0.671875 0.861985
0.6796875 0.8838525
0.6875 0.9143431
0.6953125 0.9425232
0.703125 0.9683927
0.7109375 0.9948813
0.71875 1.0190593
0.7265625 1.0438563
0.734375 1.0692726
0.7421875 1.0945231
0.75 1.0875914
0.7578125 1.0892828
0.765625 1.0995973
0.7734375 1.1076014
0.78125 1.1242287
0.7890625 1.1385454
0.796875 1.1505513
0.8046875 1.1631765
0.8125 1.184425
0.8203125 1.2033627
0.828125 1.21999
0.8359375 1.2372366
0.84375 1.2521721
0.8515625 1.2677268
0.859375 1.2839009
0.8671875 1.2999089
0.875 1.3245401
0.8828125 1.3468608
0.890625 1.3668711
0.8984375 1.3875003
0.90625 1.4058192
0.9140625 1.4247569
0.921875 1.4443136
0.9296875 1.4637047
0.9375 1.4807851
0.9453125 1.4984846
0.953125 1.5168033
0.9609375 1.5349559
0.96875 1.5537279
0.9765625 1.5723339
0.984375 1.5907739
0.9921875 1.6092583
1.0 1.3875327
1.0078125 1.2301712
1.015625 1.1371737
1.0234375 1.0269297
1.03125 0.9810502
1.0390625 0.9179242
1.046875 0.837552
1.0546875 0.76180077
1.0625 0.75041395
1.0703125 0.72178066
1.078125 0.675901
1.0859375 0.6346424
1.09375 0.5761376
1.1015625 0.52225393
1.109375 0.47299144
1.1171875 0.42249063
1.125 0.43635413
1.1328125 0.43297118
1.140625 0.41234204
1.1484375 0.39633393
1.15625 0.36307946
1.1640625 0.33444613
1.171875 0.31043404
1.1796875 0.28518364
1.1875 0.24268694
1.1953125 0.20481133
1.203125 0.17155689
1.2109375 0.13706417
1.21875 0.10719268
1.2265625 0.07608293
1.234375 0.043734938
1.2421875 0.011718728
1.25 0.044066723
1.2578125 0.05916838
1.265625 0.057023708
1.2734375 0.05950017
1.28125 0.044730294
1.2890625 0.03458156
1.296875 0.029053971
1.3046875 0.02228815
1.3125 -0.0017239988
1.3203125 -0.021115009
1.328125 -0.03588488
1.3359375 -0.051892977
1.34375 -0.06327994
1.3515625 -0.075905144
1.359375 -0.08976855
1.3671875 -0.10330019
1.375 -0.13407817
1.3828125 -0.160235
1.390625 -0.18177071
1.3984375 -0.20454462
1.40625 -0.2226974
1.4140625 -0.2420884
1.421875 -0.26271763
1.4296875 -0.2830151
1.4375 -0.29869142
1.4453125 -0.31560597
1.453125 -0.33375877
1.4609375 -0.35157973
1.46875 -0.370639
1.4765625 -0.38936642
1.484375 -0.40776208
1.4921875 -0.4262466
1.5 -0.324626
1.5078125 -0.25518742
1.515625 -0.21793099
1.5234375 -0.17205134
1.53125 -0.15835385
1.5390625 -0.13603315
1.546875 -0.10508929
1.5546875 -0.076456
1.5625 -0.08000479
1.5703125 -0.074930415
1.578125 -0.061232887
1.5859375 -0.04984592
1.59375 -0.029835789
1.6015625 -0.0121362265
1.609375 0.0032527612
1.6171875 0.019260865
1.625 0.003086866
1.6328125 -0.0044639646
1.640625 -0.0033916263
1.6484375 -0.0046298597
1.65625 0.0027550769
1.6640625 0.007829442
1.671875 0.010593235
1.6796875 0.013976143
1.6875 0.025982223
1.6953125 0.035677727
1.703125 0.043062665
1.7109375 0.05106671
1.71875 0.056760196
1.7265625 0.06307279
1.734375 0.0700045
1.7421875 0.07677031
1.75 0.051354047
1.7578125 0.03456094
1.765625 0.026390998
1.7734375 0.015910482
1.78125 0.014053137
1.7890625 0.00988522
1.796875 0.0034067314
1.8046875 -0.002452641
1.8125 0.00031115356
1.8203125 0.00076437753
1.828125 -0.001092969
1.8359375 -0.0023311998
1.84375 -0.0058800015
1.8515625 -0.008809688
1.859375 -0.011120258
1.8671875 -0.013596719
1.875 -0.0074500157
1.8828125 -0.0036138818
1.890625 -0.002088318
1.8984375 0.000056361132
1.90625 -0.000109530476
1.9140625 0.0003436935
1.921875 0.001416033
1.9296875 0.0023224808
1.9375 0.00091835856
1.9453125 0.00013335147
1.953125 -0.000032540025
1.9609375 -0.00036432303
1.96875 -0.00007699052
1.9765625 0.000044450495
1.9765625 0.0


==> figures/RefinementDaubechies2.csv <==
1.0 0.0
1.0 0.032182097
1.0078125 0.055741027
1.015625 0.07067679
1.0234375 0.087923124
1.03125 0.09654629
1.0390625 0.10748002
1.046875 0.120724335
1.0546875 0.13334952
1.0625 0.13735156
1.0703125 0.14366415
1.078125 0.15228733
1.0859375 0.16029137
1.09375 0.170606
1.1015625 0.18030149
1.109375 0.18937789
1.1171875 0.19862017
1.125 0.19923931
1.1328125 0.20216899
1.140625 0.20740923
1.1484375 0.21203035
1.15625 0.2189621
1.1640625 0.22527468
1.171875 0.23096819
1.1796875 0.23682757
1.1875 0.2449975
1.1953125 0.25254834
1.203125 0.25948006
1.2109375 0.26657763
1.21875 0.27305612
1.2265625 0.27970046
1.234375 0.28651074
1.2421875 0.29327658
1.25 0.29141924
1.2578125 0.29187244
1.265625 0.29463622
1.2734375 0.2967809
1.28125 0.30123618
1.2890625 0.3050723
1.296875 0.30828932
1.3046875 0.31167224
1.3125 0.31736574
1.3203125 0.32244006
1.328125 0.32689536
1.3359375 0.33151653
1.34375 0.3355185
1.3515625 0.3396864
1.359375 0.3440202
1.3671875 0.34830952
1.375 0.35490948
1.3828125 0.36089027
1.390625 0.36625203
1.3984375 0.3717796
1.40625 0.37668812
1.4140625 0.38176244
1.421875 0.38700268
1.4296875 0.3921985
1.4375 0.3967752
1.4453125 0.40151775
1.453125 0.40642622
1.4609375 0.4112902
1.46875 0.41632015
1.4765625 0.4213056
1.484375 0.42624658
1.4921875 0.43119946
1.5 0.3717883
1.5078125 0.32962337
1.515625 0.30470476
1.5234375 0.275165
1.53125 0.26287162
1.5390625 0.24595706
1.546875 0.22442138
1.5546875 0.2041239
1.5625 0.20107281
1.5703125 0.19340055
1.578125 0.18110712
1.5859375 0.17005193
1.59375 0.15437561
1.6015625 0.13993753
1.609375 0.12673767
1.6171875 0.11320602
1.625 0.11692073
1.6328125 0.11601428
1.640625 0.110486716
1.6484375 0.106197365
1.65625 0.09728685
1.6640625 0.08961457
1.671875 0.083180554
1.6796875 0.07641473
1.6875 0.065027766
1.6953125 0.054879032
1.703125 0.04596853
1.7109375 0.036726236
1.71875 0.028722193
1.7265625 0.02038636
1.734375 0.011718741
1.7421875 0.0031400234
1.75 0.011807643
1.7578125 0.01585412
1.765625 0.015279456
1.7734375 0.015943022
1.78125 0.011985446
1.7890625 0.009266101
1.796875 0.0077849883
1.8046875 0.0059720916
1.8125 -0.0004619441
1.8203125 -0.0056577493
1.828125 -0.009615324
1.8359375 -0.013904682
1.84375 -0.01695581
1.8515625 -0.020338722
1.859375 -0.024053412
1.8671875 -0.027679203
1.875 -0.03592614
1.8828125 -0.042934842
1.890625 -0.048705317
1.8984375 -0.054807566
1.90625 -0.059671592
1.9140625 -0.06486739
1.921875 -0.070394985
1.9296875 -0.07583367
1.9375 -0.08003413
1.9453125 -0.08456636
1.953125 -0.08943039
1.9609375 -0.094205506
1.96875 -0.09931242
1.9765625 -0.10433042
1.984375 -0.109259516
1.9921875 -0.11421243
2.0 -0.08698327
2.0078125 -0.06837727
2.015625 -0.058394432
2.0234375 -0.04610102
2.03125 -0.042430785
2.0390625 -0.036449973
2.046875 -0.028158592
2.0546875 -0.020486323
2.0625 -0.021437218
2.0703125 -0.020077545
2.078125 -0.016407302
2.0859375 -0.013356174
2.09375 -0.007994476
2.1015625 -0.003251892
2.109375 0.0008715748
2.1171875 0.0051609334
2.125 0.0008271233
2.1328125 -0.0011961156
2.140625 -0.0009087835
2.1484375 -0.0012405672
2.15625 0.00073822064
2.1640625 0.0020978926
2.171875 0.0028384486
2.1796875 0.0037448963
2.1875 0.006961916
2.1953125 0.009559819
2.203125 0.011538606
2.2109375 0.013683285
2.21875 0.015208849
2.2265625 0.016900305
2.234375 0.01875765
2.2421875 0.020570543
2.25 0.013760276
2.2578125 0.009260577
2.265625 0.0070714466
2.2734375 0.004263201
2.28125 0.0037655267
2.2890625 0.0026487366
2.296875 0.000912831
2.3046875 -0.0006571832
2.3125 0.00008337334
2.3203125 0.00020481435
2.328125 -0.00029286018
2.3359375 -0.0006246431
2.34375 -0.0015755417
2.3515625 -0.0023605488
2.359375 -0.0029796641
2.3671875 -0.0036432298
2.375 -0.0019962257
2.3828125 -0.0009683367
2.390625 -0.00055956317
2.3984375 0.00001510192
2.40625 -0.000029348603
2.4140625 0.0000920924
2.421875 0.00037942492
2.4296875 0.00062230683
2.4375 0.00024607344
2.4453125 0.000035731417
2.453125 -0.000008719073
2.4609375 -0.00009762007
2.46875 -0.000020629548
2.4765625 0.000011910474
2.4765625 0.0


==> figures/RefinementDaubechies3.csv <==
1.5 0.0
1.5 -0.018580344
1.5078125 -0.032182097
1.515625 -0.040805265
1.5234375 -0.05076244
1.53125 -0.05574103
1.5390625 -0.06205362
1.546875 -0.069700226
1.5546875 -0.07698938
1.5625 -0.07929996
1.5703125 -0.082944535
1.578125 -0.08792313
1.5859375 -0.09254427
1.59375 -0.098499425
1.6015625 -0.10409711
1.609375 -0.10933738
1.6171875 -0.11467341
1.625 -0.11503087
1.6328125 -0.116722316
1.640625 -0.11974777
1.6484375 -0.12241579
1.65625 -0.12641783
1.6640625 -0.1300624
1.671875 -0.13334955
1.6796875 -0.13673246
1.6875 -0.14144938
1.6953125 -0.14580886
1.703125 -0.14981088
1.7109375 -0.15390867
1.71875 -0.15764904
1.7265625 -0.16148514
1.734375 -0.16541706
1.7421875 -0.16932333
1.75 -0.16825098
1.7578125 -0.16851263
1.765625 -0.17010832
1.7734375 -0.17134655
1.78125 -0.1739188
1.7890625 -0.17613359
1.796875 -0.17799093
1.8046875 -0.17994405
1.8125 -0.18323119
1.8203125 -0.18616086
1.828125 -0.18873313
1.8359375 -0.19140117
1.84375 -0.1937117
1.8515625 -0.19611803
1.859375 -0.19862016
1.8671875 -0.20109661
1.875 -0.20490709
1.8828125 -0.2083601
1.890625 -0.2114557
1.8984375 -0.21464705
1.90625 -0.21748099
1.9140625 -0.22041066
1.921875 -0.2234361
1.9296875 -0.22643591
1.9375 -0.22907826
1.9453125 -0.23181638
1.953125 -0.2346503
1.9609375 -0.23745851
1.96875 -0.24036255
1.9765625 -0.24324091
1.984375 -0.24609359
1.9921875 -0.24895313
2.0 -0.21465208
2.0078125 -0.19030815
2.015625 -0.17592138
2.0234375 -0.15886658
2.03125 -0.151769
2.0390625 -0.14200337
2.046875 -0.12956975
2.0546875 -0.11785099
2.0625 -0.11608945
2.0703125 -0.111659855
2.078125 -0.104562245
2.0859375 -0.098179534
2.09375 -0.08912881
2.1015625 -0.08079297
2.109375 -0.07317203
2.1171875 -0.065359525
2.125 -0.06750422
2.1328125 -0.066980876
2.140625 -0.06378954
2.1484375 -0.061313078
2.15625 -0.05616859
2.1640625 -0.051739
2.171875 -0.048024315
2.1796875 -0.04411806
2.1875 -0.0375438
2.1953125 -0.031684425
2.203125 -0.026539944
2.2109375 -0.021203903
2.21875 -0.016582767
2.2265625 -0.011770071
2.234375 -0.0067658187
2.2421875 -0.0018128935
2.25 -0.006817146
2.2578125 -0.00915338
2.265625 -0.008821598
2.2734375 -0.009204708
2.28125 -0.006919801
2.2890625 -0.005349786
2.296875 -0.004494665
2.3046875 -0.0034479888
2.3125 0.00026670354
2.3203125 0.0032665033
2.328125 0.0055514104
2.3359375 0.008027872
2.34375 0.009789442
2.3515625 0.011742567
2.359375 0.013887244
2.3671875 0.015980596
2.375 0.020741967
2.3828125 0.024788443
2.390625 0.028120028
2.3984375 0.031643163
2.40625 0.03445141
2.4140625 0.037451208
2.421875 0.040642563
2.4296875 0.04378259
2.4375 0.046207726
2.4453125 0.048824415
2.453125 0.05163266
2.4609375 0.054389577
2.46875 0.057338055
2.4765625 0.060235195
2.484375 0.06308101
2.4921875 0.06594058
2.5 0.050219815
2.5078125 0.039477635
2.515625 0.03371404
2.5234375 0.026616435
2.53125 0.024497425
2.5390625 0.021044401
2.546875 0.016257372
2.5546875 0.011827785
2.5625 0.012376784
2.5703125 0.011591776
2.578125 0.00947276
2.5859375 0.0077111907
2.59375 0.004615613
2.6015625 0.0018774808
2.609375 -0.00050320395
2.6171875 -0.0029796665
2.625 -0.00047753987
2.6328125 0.0006905777
2.640625 0.0005246864
2.6484375 0.0007162418
2.65625 -0.0004262119
2.6640625 -0.0012112189
2.671875 -0.0016387792
2.6796875 -0.0021621168
2.6875 -0.0040194644
2.6953125 -0.005519364
2.703125 -0.006661818
2.7109375 -0.007900048
2.71875 -0.008780833
2.7265625 -0.009757396
2.734375 -0.010829735
2.7421875 -0.011876409
2.75 -0.007944499
2.7578125 -0.0053465967
2.765625 -0.0040827016
2.7734375 -0.0024613603
2.78125 -0.002174028
2.7890625 -0.0015292489
2.796875 -0.0005270232
2.8046875 0.0003794249
2.8125 -0.000048135626
2.8203125 -0.00011824962
2.828125 0.00016908291
2.8359375 0.00036063787
2.84375 0.0009096394
2.8515625 0.0013628635
2.859375 0.00172031
2.8671875 0.0021034197
2.875 0.0011525215
2.8828125 0.00055906945
2.890625 0.00032306396
2.8984375 -0.000008719098
2.90625 0.000016944425
2.9140625 -0.00005316957
2.921875 -0.00021906108
2.9296875 -0.00035928903
2.9375 -0.00014207057
2.9453125 -0.000020629544
2.953125 0.0000050339595
2.9609375 0.000056360972
2.96875 0.000011910475
2.9765625 -0.000006876516
2.9765625 0.0

